Estimation of Bivariate Structural Causal Models by Variational Gaussian Process Regression Under Likelihoods Parametrised by Normalising Flows

One major drawback of state-of-the-art artificial intelligence is its lack of explainability. One approach to solve the problem is taking causality into account. Causal mechanisms can be described by structural causal models. In this work, we propose a method for estimating bivariate structural causal models using a combination of normalising flows applied to density estimation and variational Gaussian process regression for post-nonlinear models. It facilitates causal discovery, i.e. distinguishing cause and effect, by either the independence of cause and residual or a likelihood ratio test. Our method which estimates post-nonlinear models can better explain a variety of real-world cause-effect pairs than a simple additive noise model. Though it remains difficult to exploit this benefit regarding all pairs from the T\"ubingen benchmark database, we demonstrate that combining the additive noise model approach with our method significantly enhances causal discovery.

==> plot_data/alt_prec_dataset.txt <==
-3.772776722908020020e-01 -1.322912424802780151e-01
-8.346642851829528809e-01 -2.364677786827087402e-01
1.362426280975341797e+00 5.853203535079956055e-01
-2.483276464045047760e-02 -2.044855952262878418e-01
4.824444949626922607e-01 1.186810135841369629e+00
-3.401367664337158203e-01 -8.876279592514038086e-01
1.441141068935394287e-01 -5.254497528076171875e-01
-8.194387555122375488e-01 -1.075825333595275879e+00
8.746997117996215820e-01 -1.062569245696067810e-01
2.321500033140182495e-01 -4.785891473293304443e-01
4.526054263114929199e-01 -4.102993011474609375e-01
-8.547905087471008301e-01 -1.107032775878906250e+00
-2.568918466567993164e-01 5.153003931045532227e-01
-4.946217536926269531e-01 -1.438277244567871094e+00
3.687134683132171631e-01 -3.812455534934997559e-01
6.789292693138122559e-01 1.007672995328903198e-01
-9.585527777671813965e-01 -1.511386930942535400e-01
8.621653318405151367e-01 2.070466041564941406e+00
-2.757159173488616943e-01 -7.420384883880615234e-01
-8.705412149429321289e-01 -5.932258367538452148e-01
-1.105898991227149963e-04 -5.062736272811889648e-01
1.338558435440063477e+00 1.654907584190368652e+00
3.435150980949401855e-01 7.061930894851684570e-01
-8.775805234909057617e-01 -1.161348819732666016e+00
-2.498338818550109863e-01 -2.142462730407714844e-01
3.379177451133728027e-01 4.191384911537170410e-01
-7.889547348022460938e-01 -9.582591056823730469e-01
-8.103399276733398438e-01 -8.874971270561218262e-01
-8.977580666542053223e-01 -9.875062108039855957e-01
-8.245016932487487793e-01 -8.882559537887573242e-01
-7.206092476844787598e-01 -1.244740605354309082e+00
-6.265315413475036621e-01 -5.212154984474182129e-01
9.142106771469116211e-02 1.901826448738574982e-02
-1.206781268119812012e-01 1.095173582434654236e-01
2.275346517562866211e-01 2.994067370891571045e-01
-7.495464086532592773e-01 -1.110147118568420410e+00
-9.253300428390502930e-01 -3.692350089550018311e-01
-8.498589396476745605e-01 -6.565268039703369141e-01
-9.225162863731384277e-01 -1.054610013961791992e+00
-7.807245850563049316e-01 -5.995941758155822754e-01
1.604872226715087891e+00 5.404912680387496948e-02
-9.706825017929077148e-01 -2.701396346092224121e-01
9.990664571523666382e-02 -7.776510715484619141e-01
-9.642012119293212891e-01 -5.010457634925842285e-01
-9.715899229049682617e-01 -4.567789658904075623e-02
8.169816136360168457e-01 1.226858496665954590e+00
-7.140966653823852539e-01 -7.967397570610046387e-01
-9.639840722084045410e-01 -5.695382952690124512e-01
-9.585089683532714844e-01 -4.188050329685211182e-01
2.394250869750976562e+00 2.950940847396850586e+00
6.372894048690795898e-01 1.210709810256958008e+00
-7.278214395046234131e-02 1.295915096998214722e-01
2.825185470283031464e-02 -2.067203670740127563e-01
-7.490088939666748047e-01 -5.322813242673873901e-02
-7.714015841484069824e-01 -7.109628915786743164e-01
-8.715580701828002930e-01 -6.771822571754455566e-01
1.972526013851165771e-01 -3.797976970672607422e-01
2.483846843242645264e-01 -5.289389491081237793e-01
7.023934721946716309e-01 1.417565822601318359e+00
-7.801259160041809082e-01 -9.718512892723083496e-01
-9.532356262207031250e-01 -1.513858139514923096e-01
-5.994217395782470703e-01 -6.293161511421203613e-01
4.397269487380981445e-01 -1.748796552419662476e-01
1.069804549217224121e+00 1.976239323616027832e+00
-6.848601102828979492e-01 -9.698001146316528320e-01
1.012208938598632812e+00 -1.571759283542633057e-01
-3.082206547260284424e-01 -6.291934847831726074e-01
-4.114713966846466064e-01 6.999615430831909180e-01
1.059756636619567871e+00 -3.516284525394439697e-01
-8.789973855018615723e-01 -3.317934572696685791e-01
-8.878410458564758301e-01 -3.787231147289276123e-01
-6.136195659637451172e-01 -7.153912782669067383e-01
-5.637758374214172363e-01 -1.155184388160705566e+00
3.774241209030151367e-01 -1.036067008972167969e-01
-7.159655094146728516e-01 -4.624354541301727295e-01
-9.549114704132080078e-01 -3.129264116287231445e-01
-9.858257174491882324e-01 -1.932326555252075195e-01
-5.470044016838073730e-01 1.025075793266296387e+00
1.101332783699035645e+00 2.260908931493759155e-01
7.728197574615478516e-01 1.661468505859375000e+00
3.389324843883514404e-01 -2.210889011621475220e-01
-9.256095290184020996e-01 -1.744240373373031616e-01
-3.664961084723472595e-02 -1.149632215499877930e+00
2.253969758749008179e-01 7.042375206947326660e-01
-1.807247996330261230e-01 -5.529011487960815430e-01
-2.862235605716705322e-01 -5.828046798706054688e-01
-5.335015058517456055e-01 1.940964758396148682e-01
3.398428916931152344e+00 3.238034486770629883e+00
2.618226289749145508e+00 7.729710340499877930e-01
-8.471642136573791504e-01 1.727811694145202637e-01
-6.582750082015991211e-01 -6.721788644790649414e-01
-6.167508363723754883e-01 -7.135773897171020508e-01
-8.397031426429748535e-01 -1.080243587493896484e+00
4.368511140346527100e-01 3.001741468906402588e-01
-9.840598702430725098e-01 -1.838551908731460571e-01
1.354501843452453613e+00 2.534487724304199219e+00
1.752121806144714355e+00 9.900502562522888184e-01
5.593462586402893066e-01 -5.431825518608093262e-01
1.618070006370544434e-01 4.349181354045867920e-01
-9.674840569496154785e-01 -3.716174960136413574e-01
-2.350336909294128418e-01 -6.529321670532226562e-01
-8.389558792114257812e-01 -9.756761789321899414e-01
1.138860464096069336e+00 1.540707588195800781e+00
-6.301414370536804199e-01 -1.016654610633850098e+00
-8.608229160308837891e-01 -1.088200569152832031e+00
-6.831681728363037109e-02 -8.723590970039367676e-01
-7.144499421119689941e-01 -6.454307436943054199e-01
-4.440600872039794922e-01 -6.830242872238159180e-01
-9.599606394767761230e-01 -2.544115185737609863e-01
-2.693592607975006104e-01 -6.727294325828552246e-01
-4.741370677947998047e-01 -7.121334075927734375e-01
-8.041332364082336426e-01 -9.620260000228881836e-01
-9.081502556800842285e-01 -5.363923907279968262e-01
-9.492685198783874512e-01 -9.737638831138610840e-01
-8.624693155288696289e-01 -8.442985415458679199e-01
-8.664761185646057129e-01 -4.865287840366363525e-01
3.279949188232421875e+00 1.791633009910583496e+00
-8.201191425323486328e-01 -1.219007134437561035e+00
-9.594458341598510742e-02 5.794072747230529785e-01
6.927295327186584473e-01 1.282871842384338379e+00
-6.973837614059448242e-01 -1.336431741714477539e+00
-9.449374675750732422e-01 -3.037991225719451904e-01
-9.432122111320495605e-01 -2.821395397186279297e-01
-9.100681543350219727e-01 -2.467166483402252197e-01
-8.140258789062500000e-01 -6.769376397132873535e-01
-1.937595307826995850e-01 -1.947970390319824219e-01
2.113090455532073975e-01 -1.015275239944458008e+00
-6.462839245796203613e-01 -4.511360824108123779e-01
4.977434575557708740e-01 2.326755970716476440e-02
4.704679250717163086e-01 -1.094269938766956329e-02
-9.643491506576538086e-01 -4.690673351287841797e-01
-5.749265551567077637e-01 -8.259362578392028809e-01
-9.810568094253540039e-01 -1.141830310225486755e-01
-7.485166788101196289e-01 -1.566858589649200439e-01
4.448293522000312805e-02 1.724546551704406738e+00
5.893504619598388672e-01 3.370687961578369141e-01
-1.837213337421417236e-01 -4.740436077117919922e-01
2.106548547744750977e+00 2.702261924743652344e+00
1.619067907333374023e+00 1.675829887390136719e+00
1.984101057052612305e+00 1.761035084724426270e+00
7.002967596054077148e-01 -3.963575363159179688e-01
-2.713337838649749756e-01 -3.467524051666259766e-01
1.902011275291442871e+00 1.070179343223571777e+00
-9.235916733741760254e-01 -1.664212048053741455e-01
-6.200935244560241699e-01 -2.586147189140319824e-01
3.137574791908264160e-01 4.820564091205596924e-01
2.332175254821777344e+00 3.310039997100830078e+00
2.899596095085144043e-01 1.261157635599374771e-02
-9.525107741355895996e-01 -6.988886743783950806e-04
-8.751488924026489258e-01 -1.951577961444854736e-01
1.119327187538146973e+00 2.276969909667968750e+00
-5.162485241889953613e-01 -8.985009193420410156e-01
-9.670162796974182129e-01 -2.491009682416915894e-01
-7.154772281646728516e-01 -6.235950589179992676e-01
-7.558296322822570801e-01 -1.063136339187622070e+00
1.510805010795593262e+00 1.890838503837585449e+00
-1.902036815881729126e-01 -6.744390130043029785e-01
5.286465883255004883e-01 -3.120586648583412170e-02
4.577531516551971436e-01 -2.020278722047805786e-01
1.194564178586006165e-01 -4.990575611591339111e-01
-6.589876413345336914e-01 -3.165166676044464111e-01
-3.008120954036712646e-01 -5.233001112937927246e-01
7.541859745979309082e-01 3.209784626960754395e-01
1.097667932510375977e+00 1.268487215042114258e+00
-8.980646729469299316e-01 -3.707325756549835205e-01
-9.522181153297424316e-01 -3.044728934764862061e-01
-1.343223154544830322e-01 -4.509273767471313477e-01
1.397946357727050781e+00 4.138591587543487549e-01
-8.407395482063293457e-01 -3.668662309646606445e-01
1.864880084991455078e+00 9.588469564914703369e-02
-7.156161665916442871e-01 -2.123249322175979614e-01
1.241201877593994141e+00 5.206123590469360352e-01
2.474966496229171753e-01 -5.798967480659484863e-01
1.515425562858581543e+00 1.643755435943603516e+00
3.291216790676116943e-01 -5.763598531484603882e-02
1.314315199851989746e+00 3.171705484390258789e+00
-6.918163895606994629e-01 -1.097999095916748047e+00
5.584235191345214844e-01 2.540023028850555420e-01
3.240462243556976318e-01 -1.062053591012954712e-01
1.234183549880981445e+00 2.734030485153198242e-01
-9.736734032630920410e-01 -4.081866443157196045e-01
-6.135343909263610840e-01 -1.258760333061218262e+00
-9.866695106029510498e-02 1.412188708782196045e-01
1.790750399231910706e-02 -4.019968509674072266e-01
-9.557649493217468262e-01 -1.274360418319702148e-01
-9.426224231719970703e-01 -4.130998253822326660e-01
1.062394380569458008e-01 -5.560287833213806152e-01
5.158936232328414917e-02 -6.458694934844970703e-01
-5.881456136703491211e-01 -8.937737941741943359e-01
-5.406143665313720703e-01 -1.125152468681335449e+00
1.266753911972045898e+00 4.881102144718170166e-01
1.421897292137145996e+00 1.379249453544616699e+00
-8.769635558128356934e-01 -3.170475959777832031e-01
-1.361781507730484009e-01 -9.923724830150604248e-02
-4.230162203311920166e-01 -6.146389842033386230e-01
-7.105528116226196289e-01 -9.774476289749145508e-01
4.980749636888504028e-02 6.962550878524780273e-01
-9.220083355903625488e-01 -1.913361847400665283e-01
-5.288091897964477539e-01 1.389326006174087524e-01
-7.123156785964965820e-01 -2.327419221401214600e-01
-9.014977812767028809e-01 -3.918316066265106201e-01
-9.212728738784790039e-01 -1.757299900054931641e-01
-5.021275877952575684e-01 -2.405971437692642212e-01
-9.591834545135498047e-01 -5.887202620506286621e-01
-9.278043508529663086e-01 -1.018063545227050781e+00
3.193061053752899170e-01 1.072687864303588867e+00
-8.036160469055175781e-01 -1.970991194248199463e-01
-9.591462016105651855e-01 -8.069338798522949219e-01
-7.478613853454589844e-01 -1.182667374610900879e+00
2.478939592838287354e-01 1.173153519630432129e-01
-6.787916421890258789e-01 -6.480490565299987793e-01
-4.217810630798339844e-01 -3.728992342948913574e-01
6.350758075714111328e-01 9.326462745666503906e-01
3.478511273860931396e-01 -6.596198081970214844e-01
-7.486948370933532715e-01 -8.628641366958618164e-01
-2.993306331336498260e-02 3.367256522178649902e-01
8.464862108230590820e-01 7.193916440010070801e-01
-8.624280691146850586e-01 -5.247927308082580566e-01
2.312017381191253662e-01 6.421926617622375488e-02
-1.765045523643493652e-01 4.404535591602325439e-01
-7.941960096359252930e-01 -1.078042387962341309e+00
5.372898578643798828e-01 2.742445766925811768e-01
5.729845762252807617e-01 2.923195660114288330e-01
5.402115583419799805e-01 3.079819083213806152e-01
-7.995311021804809570e-01 -3.556075096130371094e-01
-7.309870123863220215e-01 -1.047851800918579102e+00
-6.701754927635192871e-01 -6.434485316276550293e-01
4.928281605243682861e-01 -2.028649747371673584e-01
-8.888279795646667480e-01 8.764920756220817566e-03
-8.718521595001220703e-01 -1.133588910102844238e+00
-6.413422822952270508e-01 -9.998803138732910156e-01
-8.026617765426635742e-01 -8.935633301734924316e-01
-9.030156731605529785e-01 -5.373950004577636719e-01
2.875711023807525635e-01 -6.945748925209045410e-01
-9.583623409271240234e-01 -3.227708041667938232e-01
8.834795355796813965e-01 -1.497106160968542099e-03
-5.060299858450889587e-02 -7.168592810630798340e-01
-1.486398428678512573e-01 -1.904016137123107910e-01
4.692960083484649658e-01 1.321497559547424316e+00
1.399508833885192871e+00 3.012333869934082031e+00
-1.727219223976135254e-01 -1.027288362383842468e-01
-6.574653387069702148e-01 -6.001774668693542480e-01
-5.504933595657348633e-01 -9.397726058959960938e-01
-6.950682997703552246e-01 -4.209426417946815491e-02
2.308617830276489258e-01 1.809698939323425293e-01
3.071496784687042236e-01 -5.913966298103332520e-01
-2.355800867080688477e-01 -2.924559414386749268e-01
1.648650318384170532e-01 -9.245202541351318359e-01
-9.077495932579040527e-01 -6.932027935981750488e-01
-7.405751943588256836e-01 -8.892025947570800781e-01
-8.632147312164306641e-01 -8.195376992225646973e-01
-6.163360476493835449e-01 -1.357374668121337891e+00
3.852002382278442383e+00 3.433117866516113281e+00
-6.585500240325927734e-01 2.133790962398052216e-02
9.402532130479812622e-02 -7.106680870056152344e-01
4.217162132263183594e-01 2.491878747940063477e+00
1.050785660743713379e+00 2.639357328414916992e+00
-6.044260859489440918e-01 1.749114096164703369e-01
-1.414615660905838013e-01 4.129159748554229736e-01
-6.248824000358581543e-01 2.630744129419326782e-02
3.212434053421020508e-01 7.024867534637451172e-01
-9.740601778030395508e-01 -8.872767686843872070e-01
-7.097546458244323730e-01 -9.951126575469970703e-02
1.217800974845886230e+00 2.406283617019653320e+00
7.203840613365173340e-01 -1.983055472373962402e-02
1.054506897926330566e+00 3.012618064880371094e+00
-3.142022714018821716e-02 -1.874214410781860352e-02
-4.038968086242675781e-01 -1.573373079299926758e-01
5.580023396760225296e-03 2.377222329378128052e-01
-5.842620730400085449e-01 -2.178038954734802246e-01
1.369030117988586426e+00 2.605258703231811523e+00
-9.712997674942016602e-01 -1.750341653823852539e-01
-5.189075469970703125e-01 -6.650761365890502930e-01
-5.298376679420471191e-01 1.090274006128311157e-02
8.183252811431884766e-01 1.270600676536560059e+00
-8.550872802734375000e-01 1.670131832361221313e-01
-4.679741561412811279e-01 -9.704527854919433594e-01
1.940975785255432129e+00 1.985539913177490234e+00
1.790369033813476562e+00 1.320817112922668457e+00
8.821960091590881348e-01 6.807232499122619629e-01
8.334318399429321289e-01 1.830891251564025879e+00
-2.043506950139999390e-01 2.488759607076644897e-01
4.987580776214599609e-01 9.880005121231079102e-01
8.667100965976715088e-02 -3.667561709880828857e-02
3.383715152740478516e-01 1.287658810615539551e-01
1.340821385383605957e+00 1.538581252098083496e+00
-8.090893030166625977e-01 -7.950831055641174316e-01
-9.294066429138183594e-01 -1.038718104362487793e+00
-4.292155802249908447e-01 -5.303886905312538147e-02
8.096519112586975098e-01 -1.241508647799491882e-01
8.522193133831024170e-02 2.242749780416488647e-01
-7.576916813850402832e-01 -1.817979216575622559e-01
9.330887347459793091e-02 -4.050309062004089355e-01
-5.552074313163757324e-01 -5.800904035568237305e-01
-7.143161892890930176e-01 -1.264716982841491699e+00
1.186330080032348633e+00 6.155678629875183105e-01
4.037466645240783691e-02 -2.825875282287597656e-01
-1.451384276151657104e-01 -5.520393252372741699e-01
-5.346049740910530090e-02 -6.744939684867858887e-01
2.073596119880676270e-01 -5.854576230049133301e-01
1.491966009140014648e+00 2.191338300704956055e+00
-8.449151515960693359e-01 -1.021690368652343750e+00
-8.120155930519104004e-01 -1.038474321365356445e+00
1.908274292945861816e-01 4.075929820537567139e-01
1.592775583267211914e+00 1.180687785148620605e+00
1.512324571609497070e+00 1.433324694633483887e+00
1.314466953277587891e+00 3.350196599960327148e+00
9.060023427009582520e-01 1.867368578910827637e+00
-7.491420507431030273e-01 -1.023901462554931641e+00
-9.458255767822265625e-01 -7.325313687324523926e-01
1.073931097984313965e+00 2.126899719238281250e+00
-5.493046045303344727e-01 -3.530150353908538818e-01
-2.036070972681045532e-01 -2.738827764987945557e-01
4.836477935314178467e-01 9.929320961236953735e-02
-8.140799999237060547e-01 -7.856901288032531738e-01
7.218506336212158203e-01 -3.736004829406738281e-01
3.947930634021759033e-01 2.194710075855255127e-01
-1.263684332370758057e-01 -3.249051868915557861e-01
-2.570368051528930664e-01 -1.143329858779907227e+00
-8.361822962760925293e-01 -2.064991742372512817e-01
-3.229098320007324219e-01 -5.934162735939025879e-01
-4.538558721542358398e-01 -1.564643681049346924e-01
1.342938989400863647e-01 -2.680540680885314941e-01
1.799998402595520020e+00 1.343803167343139648e+00
-7.699043154716491699e-01 -9.328251481056213379e-01
1.739002466201782227e+00 6.582439541816711426e-01
3.118368089199066162e-01 -5.793254971504211426e-01
4.017835259437561035e-01 -2.479840815067291260e-01
-5.448219180107116699e-01 -7.553120851516723633e-01
6.585919857025146484e-01 -9.054917097091674805e-01
3.075186610221862793e-01 3.578368425369262695e-01
-3.337656855583190918e-01 -3.687374293804168701e-01
2.602268755435943604e-01 -6.330000758171081543e-01
4.438276290893554688e+00 2.638844490051269531e+00
-5.750158429145812988e-01 -4.956329166889190674e-01
-9.632014632225036621e-01 -9.450888037681579590e-01
-5.512019395828247070e-01 -7.386146187782287598e-01
1.210916876792907715e+00 1.598914027214050293e+00
7.365950345993041992e-01 1.101230978965759277e+00
1.020811319351196289e+00 1.522172331809997559e+00
-6.785283088684082031e-01 -9.490525722503662109e-01
-5.964391231536865234e-01 -5.034697651863098145e-01
4.011686444282531738e-01 -2.204764038324356079e-01
-9.894584864377975464e-02 1.316217303276062012e+00
-9.658052921295166016e-01 -2.280602157115936279e-01
-1.927822530269622803e-01 -8.550652861595153809e-01
1.598999619483947754e+00 3.190833330154418945e-01
7.750950336456298828e+00 3.544360160827636719e+00
8.383446931838989258e-01 4.818988740444183350e-01


==> plot_data/alt_prec_dataset_replication.txt <==
-3.772776722908020020e-01 -3.457898199558258057e-01
-8.346642851829528809e-01 -8.314614892005920410e-01
1.362426280975341797e+00 1.463725924491882324e+00
-2.483276464045047760e-02 -1.107571348547935486e-01
4.824444949626922607e-01 -3.903554081916809082e-01
-3.401367664337158203e-01 2.035009264945983887e-01
1.441141068935394287e-01 2.762783765792846680e-01
-8.194387555122375488e-01 -1.010628640651702881e-01
8.746997117996215820e-01 1.304293632507324219e+00
2.321500033140182495e-01 -3.430860117077827454e-03
4.526054263114929199e-01 -5.313700437545776367e-01
-8.547905087471008301e-01 -2.109828889369964600e-01
-2.568918466567993164e-01 -4.369644522666931152e-01
-4.946217536926269531e-01 -2.718357443809509277e-01
3.687134683132171631e-01 -4.521926045417785645e-01
6.789292693138122559e-01 2.700802981853485107e-01
-9.585527777671813965e-01 -5.717392563819885254e-01
8.621653318405151367e-01 1.272309660911560059e+00
-2.757159173488616943e-01 2.300135642290115356e-01
-8.705412149429321289e-01 -5.439530014991760254e-01
-1.105898991227149963e-04 -8.063751459121704102e-01
1.338558435440063477e+00 -2.360835969448089600e-01
3.435150980949401855e-01 -5.381965041160583496e-01
-8.775805234909057617e-01 -6.139232516288757324e-01
-2.498338818550109863e-01 -1.394791960716247559e+00
3.379177451133728027e-01 5.800260901451110840e-01
-7.889547348022460938e-01 -2.759929597377777100e-01
-8.103399276733398438e-01 -1.220862269401550293e+00
-8.977580666542053223e-01 -1.451992522925138474e-02
-8.245016932487487793e-01 -4.450004398822784424e-01
-7.206092476844787598e-01 -9.995099306106567383e-01
-6.265315413475036621e-01 -1.087420701980590820e+00
9.142106771469116211e-02 -8.866804242134094238e-01
-1.206781268119812012e-01 -1.201296746730804443e-01
2.275346517562866211e-01 -8.933819830417633057e-02
-7.495464086532592773e-01 -7.244220972061157227e-01
-9.253300428390502930e-01 -6.102735400199890137e-01
-8.498589396476745605e-01 -5.429002642631530762e-01
-9.225162863731384277e-01 -3.197951316833496094e-01
-7.807245850563049316e-01 -9.208490252494812012e-01
1.604872226715087891e+00 2.935719251632690430e+00
-9.706825017929077148e-01 -6.695010662078857422e-01
9.990664571523666382e-02 -1.861638724803924561e-01
-9.642012119293212891e-01 -9.488237500190734863e-01
-9.715899229049682617e-01 -6.968757510185241699e-01
8.169816136360168457e-01 4.279778897762298584e-01
-7.140966653823852539e-01 -1.366379737854003906e+00
-9.639840722084045410e-01 -1.055464506149291992e+00
-9.585089683532714844e-01 -1.052505016326904297e+00
2.394250869750976562e+00 1.968584775924682617e+00
6.372894048690795898e-01 -4.458109438419342041e-01
-7.278214395046234131e-02 2.962277829647064209e-01
2.825185470283031464e-02 -1.600608527660369873e-01
-7.490088939666748047e-01 -9.270840287208557129e-01
-7.714015841484069824e-01 -9.599696993827819824e-01
-8.715580701828002930e-01 -2.645879685878753662e-01
1.972526013851165771e-01 -6.688959598541259766e-01
2.483846843242645264e-01 -3.475885093212127686e-01
7.023934721946716309e-01 5.236268043518066406e-01
-7.801259160041809082e-01 -1.279008686542510986e-01
-9.532356262207031250e-01 8.559016585350036621e-01
-5.994217395782470703e-01 -1.115075945854187012e+00
4.397269487380981445e-01 -1.248387768864631653e-01
1.069804549217224121e+00 1.099446117877960205e-01
-6.848601102828979492e-01 -1.239581346511840820e+00
1.012208938598632812e+00 -9.574451297521591187e-02
-3.082206547260284424e-01 1.950291246175765991e-01
-4.114713966846466064e-01 -1.106544971466064453e+00
1.059756636619567871e+00 -1.247488036751747131e-01
-8.789973855018615723e-01 -9.080743789672851562e-02
-8.878410458564758301e-01 -9.744748473167419434e-01
-6.136195659637451172e-01 -1.828448846936225891e-02
-5.637758374214172363e-01 -6.288616359233856201e-02
3.774241209030151367e-01 1.168837547302246094e+00
-7.159655094146728516e-01 -1.339972972869873047e+00
-9.549114704132080078e-01 -8.778409361839294434e-01
-9.858257174491882324e-01 2.285467274487018585e-02
-5.470044016838073730e-01 -5.636895895004272461e-01
1.101332783699035645e+00 1.126578450202941895e+00
7.728197574615478516e-01 1.923387169837951660e+00
3.389324843883514404e-01 -2.261087447404861450e-01
-9.256095290184020996e-01 -1.180517315864562988e+00
-3.664961084723472595e-02 -5.865566134452819824e-01
2.253969758749008179e-01 -3.338851630687713623e-01
-1.807247996330261230e-01 1.633737832307815552e-01
-2.862235605716705322e-01 -6.992857456207275391e-01
-5.335015058517456055e-01 -7.072984427213668823e-02
3.398428916931152344e+00 7.108094692230224609e-01
2.618226289749145508e+00 3.144317865371704102e+00
-8.471642136573791504e-01 -7.062927484512329102e-01
-6.582750082015991211e-01 -9.838206171989440918e-01
-6.167508363723754883e-01 -2.983327805995941162e-01
-8.397031426429748535e-01 -6.267997622489929199e-01
4.368511140346527100e-01 -7.077211886644363403e-02
-9.840598702430725098e-01 -1.947138905525207520e-01
1.354501843452453613e+00 2.200292110443115234e+00
1.752121806144714355e+00 2.760964870452880859e+00
5.593462586402893066e-01 -1.258528828620910645e-01
1.618070006370544434e-01 -7.270411849021911621e-01
-9.674840569496154785e-01 -2.298254221677780151e-01
-2.350336909294128418e-01 -8.801656365394592285e-01
-8.389558792114257812e-01 -6.548466682434082031e-01
1.138860464096069336e+00 3.040393590927124023e-01
-6.301414370536804199e-01 -1.334852725267410278e-01
-8.608229160308837891e-01 -9.379021525382995605e-01
-6.831681728363037109e-02 1.738344877958297729e-02
-7.144499421119689941e-01 -1.299505114555358887e+00
-4.440600872039794922e-01 -8.443447351455688477e-01
-9.599606394767761230e-01 -3.165517449378967285e-01
-2.693592607975006104e-01 -2.257066965103149414e-01
-4.741370677947998047e-01 -1.026532173156738281e+00
-8.041332364082336426e-01 -6.813557147979736328e-01
-9.081502556800842285e-01 -2.631220817565917969e+00
-9.492685198783874512e-01 -1.086813926696777344e+00
-8.624693155288696289e-01 -1.219607353210449219e+00
-8.664761185646057129e-01 -3.364083468914031982e-01
3.279949188232421875e+00 3.329186916351318359e+00
-8.201191425323486328e-01 -1.026009202003479004e+00
-9.594458341598510742e-02 -7.939397692680358887e-01
6.927295327186584473e-01 -2.431917488574981689e-01
-6.973837614059448242e-01 -7.762313485145568848e-01
-9.449374675750732422e-01 -5.745858550071716309e-01
-9.432122111320495605e-01 1.787787675857543945e-02
-9.100681543350219727e-01 -7.124923467636108398e-01
-8.140258789062500000e-01 -4.225621223449707031e-01
-1.937595307826995850e-01 -9.181548953056335449e-01
2.113090455532073975e-01 -1.665729656815528870e-02
-6.462839245796203613e-01 -4.034027457237243652e-01
4.977434575557708740e-01 9.380288422107696533e-02
4.704679250717163086e-01 -1.171760037541389465e-01
-9.643491506576538086e-01 -5.538064837455749512e-01
-5.749265551567077637e-01 -3.483745157718658447e-01
-9.810568094253540039e-01 -1.143285870552062988e+00
-7.485166788101196289e-01 -1.006162524223327637e+00
4.448293522000312805e-02 6.869097352027893066e-01
5.893504619598388672e-01 1.491317749023437500e+00
-1.837213337421417236e-01 -6.156828999519348145e-01
2.106548547744750977e+00 1.748606562614440918e+00
1.619067907333374023e+00 1.791138529777526855e+00
1.984101057052612305e+00 2.091460824012756348e-01
7.002967596054077148e-01 -1.517023239284753799e-02
-2.713337838649749756e-01 -7.691192626953125000e-01
1.902011275291442871e+00 3.398670434951782227e+00
-9.235916733741760254e-01 -2.324393838644027710e-01
-6.200935244560241699e-01 -6.709049344062805176e-01
3.137574791908264160e-01 -4.718398302793502808e-02
2.332175254821777344e+00 3.350607395172119141e+00
2.899596095085144043e-01 -5.188616514205932617e-01
-9.525107741355895996e-01 -2.011962831020355225e-01
-8.751488924026489258e-01 -5.549367666244506836e-01
1.119327187538146973e+00 1.288010120391845703e+00
-5.162485241889953613e-01 -2.474874854087829590e-01
-9.670162796974182129e-01 -1.099417656660079956e-01
-7.154772281646728516e-01 -1.004463672637939453e+00
-7.558296322822570801e-01 -5.067809820175170898e-01
1.510805010795593262e+00 2.643467664718627930e+00
-1.902036815881729126e-01 -5.936585664749145508e-01
5.286465883255004883e-01 -6.455980986356735229e-02
4.577531516551971436e-01 -2.538935542106628418e-01
1.194564178586006165e-01 -2.523173093795776367e-01
-6.589876413345336914e-01 -6.730339527130126953e-01
-3.008120954036712646e-01 -1.103627681732177734e+00
7.541859745979309082e-01 9.435904026031494141e-01
1.097667932510375977e+00 -1.108803153038024902e-01
-8.980646729469299316e-01 -6.345736384391784668e-01
-9.522181153297424316e-01 -1.032096743583679199e+00
-1.343223154544830322e-01 -2.013631612062454224e-01
1.397946357727050781e+00 2.180303335189819336e+00
-8.407395482063293457e-01 -1.065900802612304688e+00
1.864880084991455078e+00 7.252420186996459961e-01
-7.156161665916442871e-01 1.051985565572977066e-02
1.241201877593994141e+00 1.817721843719482422e+00
2.474966496229171753e-01 -6.190803050994873047e-01
1.515425562858581543e+00 2.369138240814208984e+00
3.291216790676116943e-01 -1.722560226917266846e-01
1.314315199851989746e+00 4.316199123859405518e-01
-6.918163895606994629e-01 -2.963784337043762207e-01
5.584235191345214844e-01 3.777318000793457031e-01
3.240462243556976318e-01 -5.224756002426147461e-01
1.234183549880981445e+00 4.673007130622863770e-01
-9.736734032630920410e-01 -1.675444887951016426e-03
-6.135343909263610840e-01 -5.190325379371643066e-01
-9.866695106029510498e-02 -3.652619719505310059e-01
1.790750399231910706e-02 5.469279289245605469e-01
-9.557649493217468262e-01 -8.605103492736816406e-01
-9.426224231719970703e-01 -2.999620512127876282e-02
1.062394380569458008e-01 -3.433952927589416504e-01
5.158936232328414917e-02 -7.257825136184692383e-01
-5.881456136703491211e-01 -1.044423341751098633e+00
-5.406143665313720703e-01 -9.067735671997070312e-01
1.266753911972045898e+00 1.625506043434143066e+00
1.421897292137145996e+00 2.123073339462280273e+00
-8.769635558128356934e-01 -1.239176988601684570e+00
-1.361781507730484009e-01 1.370016783475875854e-01
-4.230162203311920166e-01 2.221402823925018311e-01
-7.105528116226196289e-01 -3.016825318336486816e-01
4.980749636888504028e-02 3.941299915313720703e-01
-9.220083355903625488e-01 -9.369229674339294434e-01
-5.288091897964477539e-01 -7.018828988075256348e-01
-7.123156785964965820e-01 -3.748909831047058105e-01
-9.014977812767028809e-01 -5.511745214462280273e-01
-9.212728738784790039e-01 -6.032226607203483582e-02
-5.021275877952575684e-01 -1.031574606895446777e-01
-9.591834545135498047e-01 -5.921635031700134277e-01
-9.278043508529663086e-01 -7.449956536293029785e-01
3.193061053752899170e-01 -3.886528080329298973e-03
-8.036160469055175781e-01 -1.133993506431579590e+00
-9.591462016105651855e-01 -7.161378264427185059e-01
-7.478613853454589844e-01 -1.332162171602249146e-01
2.478939592838287354e-01 -9.483493864536285400e-02
-6.787916421890258789e-01 -2.005683183670043945e-01
-4.217810630798339844e-01 -9.433582425117492676e-01
6.350758075714111328e-01 -4.824525415897369385e-01
3.478511273860931396e-01 1.299291372299194336e+00
-7.486948370933532715e-01 -1.573157906532287598e-01
-2.993306331336498260e-02 -9.264655113220214844e-01
8.464862108230590820e-01 6.889131665229797363e-01
-8.624280691146850586e-01 -7.593216747045516968e-02
2.312017381191253662e-01 6.932790875434875488e-01
-1.765045523643493652e-01 -1.381596624851226807e-01
-7.941960096359252930e-01 -1.147570252418518066e+00
5.372898578643798828e-01 5.004809498786926270e-01
5.729845762252807617e-01 1.484280973672866821e-01
5.402115583419799805e-01 1.666041165590286255e-01
-7.995311021804809570e-01 -7.007269859313964844e-01
-7.309870123863220215e-01 -6.841921210289001465e-01
-6.701754927635192871e-01 -5.255957320332527161e-02
4.928281605243682861e-01 -1.596851348876953125e-01
-8.888279795646667480e-01 -5.286916494369506836e-01
-8.718521595001220703e-01 -2.697013914585113525e-01
-6.413422822952270508e-01 -1.096825480461120605e+00
-8.026617765426635742e-01 -6.341977119445800781e-01
-9.030156731605529785e-01 -4.574251174926757812e-02
2.875711023807525635e-01 2.437765002250671387e-01
-9.583623409271240234e-01 -9.506841301918029785e-01
8.834795355796813965e-01 3.558782041072845459e-01
-5.060299858450889587e-02 -3.237261176109313965e-01
-1.486398428678512573e-01 -6.968570351600646973e-01
4.692960083484649658e-01 -3.327703177928924561e-01
1.399508833885192871e+00 2.215156316757202148e+00
-1.727219223976135254e-01 -2.118072658777236938e-01
-6.574653387069702148e-01 -7.490127086639404297e-01
-5.504933595657348633e-01 -5.436984896659851074e-01
-6.950682997703552246e-01 -1.192239895462989807e-01
2.308617830276489258e-01 1.453171819448471069e-01
3.071496784687042236e-01 -3.698657751083374023e-01
-2.355800867080688477e-01 3.637152016162872314e-01
1.648650318384170532e-01 6.829314827919006348e-01
-9.077495932579040527e-01 -5.151197910308837891e-01
-7.405751943588256836e-01 -3.288259804248809814e-01
-8.632147312164306641e-01 -8.936885595321655273e-01
-6.163360476493835449e-01 -2.721309661865234375e-01
3.852002382278442383e+00 3.122848510742187500e+00
-6.585500240325927734e-01 -3.705574870109558105e-01
9.402532130479812622e-02 -8.442742228507995605e-01
4.217162132263183594e-01 -3.602840602397918701e-01
1.050785660743713379e+00 -3.400340676307678223e-02
-6.044260859489440918e-01 4.402344226837158203e-01
-1.414615660905838013e-01 1.905715316534042358e-01
-6.248824000358581543e-01 -9.406519532203674316e-01
3.212434053421020508e-01 6.558437943458557129e-01
-9.740601778030395508e-01 -8.781601786613464355e-01
-7.097546458244323730e-01 -1.180176854133605957e+00
1.217800974845886230e+00 2.010547518730163574e-01
7.203840613365173340e-01 -1.176542602479457855e-02
1.054506897926330566e+00 1.775836229324340820e+00
-3.142022714018821716e-02 -1.639130860567092896e-01
-4.038968086242675781e-01 -2.235041409730911255e-01
5.580023396760225296e-03 -7.816687822341918945e-01
-5.842620730400085449e-01 -1.284199714660644531e+00
1.369030117988586426e+00 1.927347183227539062e+00
-9.712997674942016602e-01 -8.018210530281066895e-01
-5.189075469970703125e-01 -9.956616908311843872e-02
-5.298376679420471191e-01 -3.491500914096832275e-01
8.183252811431884766e-01 1.338557720184326172e+00
-8.550872802734375000e-01 -3.269849717617034912e-01
-4.679741561412811279e-01 -6.733948588371276855e-01
1.940975785255432129e+00 2.753132104873657227e+00
1.790369033813476562e+00 1.589177727699279785e+00
8.821960091590881348e-01 1.360288619995117188e+00
8.334318399429321289e-01 1.215342164039611816e+00
-2.043506950139999390e-01 -4.146707952022552490e-01
4.987580776214599609e-01 2.968360781669616699e-01
8.667100965976715088e-02 -7.056722044944763184e-01
3.383715152740478516e-01 -1.724247187376022339e-01
1.340821385383605957e+00 6.693542599678039551e-01
-8.090893030166625977e-01 -1.064384698867797852e+00
-9.294066429138183594e-01 -9.395737648010253906e-01
-4.292155802249908447e-01 -9.016862511634826660e-01
8.096519112586975098e-01 6.996068954467773438e-01
8.522193133831024170e-02 4.877825081348419189e-01
-7.576916813850402832e-01 5.366249755024909973e-02
9.330887347459793091e-02 4.238552153110504150e-01
-5.552074313163757324e-01 -9.691854938864707947e-03
-7.143161892890930176e-01 -8.250716924667358398e-01
1.186330080032348633e+00 -1.501992195844650269e-01
4.037466645240783691e-02 -6.041305661201477051e-01
-1.451384276151657104e-01 3.006584048271179199e-01
-5.346049740910530090e-02 -1.941244155168533325e-01
2.073596119880676270e-01 -8.024416863918304443e-02
1.491966009140014648e+00 1.287323594093322754e+00
-8.449151515960693359e-01 -4.214447736740112305e-01
-8.120155930519104004e-01 -2.065626978874206543e-01
1.908274292945861816e-01 4.728755950927734375e-01
1.592775583267211914e+00 1.519328832626342773e+00
1.512324571609497070e+00 2.422992706298828125e+00
1.314466953277587891e+00 2.512773513793945312e+00
9.060023427009582520e-01 3.808421194553375244e-01
-7.491420507431030273e-01 -2.361961752176284790e-01
-9.458255767822265625e-01 6.572077870368957520e-01
1.073931097984313965e+00 6.900039911270141602e-01
-5.493046045303344727e-01 -2.471044957637786865e-01
-2.036070972681045532e-01 -6.824017763137817383e-01
4.836477935314178467e-01 1.481674015522003174e-01
-8.140799999237060547e-01 -5.244182348251342773e-01
7.218506336212158203e-01 6.680862903594970703e-01
3.947930634021759033e-01 4.203532636165618896e-01
-1.263684332370758057e-01 -7.185462713241577148e-01
-2.570368051528930664e-01 -7.608892861753702164e-03
-8.361822962760925293e-01 -8.099229335784912109e-01
-3.229098320007324219e-01 -1.249559879302978516e+00
-4.538558721542358398e-01 -7.463051676750183105e-01
1.342938989400863647e-01 -7.049271464347839355e-01
1.799998402595520020e+00 2.475839614868164062e+00
-7.699043154716491699e-01 -8.821913003921508789e-01
1.739002466201782227e+00 4.578647911548614502e-01
3.118368089199066162e-01 -5.548699498176574707e-01
4.017835259437561035e-01 3.995677828788757324e-02
-5.448219180107116699e-01 -9.290341287851333618e-02
6.585919857025146484e-01 -2.337487041950225830e-01
3.075186610221862793e-01 -2.800433039665222168e-01
-3.337656855583190918e-01 -3.247718811035156250e-01
2.602268755435943604e-01 1.039972543716430664e+00
4.438276290893554688e+00 9.377280473709106445e-01
-5.750158429145812988e-01 -1.104871183633804321e-01
-9.632014632225036621e-01 -1.486844718456268311e-01
-5.512019395828247070e-01 -5.405471473932266235e-02
1.210916876792907715e+00 7.144487500190734863e-01
7.365950345993041992e-01 6.832266449928283691e-01
1.020811319351196289e+00 1.591939926147460938e+00
-6.785283088684082031e-01 -4.438268542289733887e-01
-5.964391231536865234e-01 -3.029807806015014648e-01
4.011686444282531738e-01 2.062736272811889648e+00
-9.894584864377975464e-02 -6.280284523963928223e-01
-9.658052921295166016e-01 -1.149037361145019531e+00
-1.927822530269622803e-01 -7.618384361267089844e-01
1.598999619483947754e+00 2.774664163589477539e+00
7.750950336456298828e+00 -2.679315507411956787e-01
8.383446931838989258e-01 1.235651969909667969e+00


==> plot_data/alt_prec_dataset_replication_gauss.txt <==
-3.780705928802490234e-01 5.002813339233398438e-01
-8.437257409095764160e-01 -1.334674060344696045e-01
1.353927254676818848e+00 8.863456845283508301e-01
-3.104991465806961060e-02 -9.765859842300415039e-01
4.969357550144195557e-01 9.806052446365356445e-01
-3.361649811267852783e-01 -1.033866703510284424e-01
1.338008791208267212e-01 4.213762283325195312e-01
-8.180131912231445312e-01 -1.140805482864379883e+00
8.760820627212524414e-01 5.774672627449035645e-01
2.390770167112350464e-01 -9.898002445697784424e-02
4.383368194103240967e-01 -4.853427410125732422e-01
-8.639996051788330078e-01 -1.029126405715942383e+00
-2.824083864688873291e-01 -2.672391533851623535e-01
-4.994551539421081543e-01 -7.466792464256286621e-01
4.078335464000701904e-01 -5.204701423645019531e-02
6.711172461509704590e-01 8.213077783584594727e-01
-9.707862734794616699e-01 -1.404699325561523438e+00
8.529095053672790527e-01 1.473098278045654297e+00
-2.771764695644378662e-01 6.598423719406127930e-01
-8.732023239135742188e-01 1.968212723731994629e-01
-1.029356196522712708e-02 -2.792445123195648193e-01
1.346126556396484375e+00 3.313757658004760742e+00
3.395832479000091553e-01 -1.196205139160156250e+00
-8.774783611297607422e-01 -3.952908217906951904e-01
-2.392554730176925659e-01 -7.625371813774108887e-01
3.210654258728027344e-01 1.954059720039367676e+00
-8.146649003028869629e-01 -1.336155831813812256e-01
-8.023845553398132324e-01 -6.645088791847229004e-01
-8.562815189361572266e-01 -1.107023239135742188e+00
-8.520603775978088379e-01 -1.193334221839904785e+00
-7.194337844848632812e-01 -7.724344134330749512e-01
-6.541726589202880859e-01 -8.061006665229797363e-01
8.458571135997772217e-02 9.726985692977905273e-01
-1.186517477035522461e-01 -5.815328359603881836e-01
2.353768795728683472e-01 6.975209116935729980e-01
-7.437116503715515137e-01 -8.837766647338867188e-01
-9.225612282752990723e-01 -8.061569929122924805e-01
-8.447505235671997070e-01 -1.375635623931884766e+00
-9.186496138572692871e-01 -3.873055577278137207e-01
-7.934668064117431641e-01 -4.321496486663818359e-01
1.602415680885314941e+00 1.294960737228393555e+00
-9.625157117843627930e-01 3.560382723808288574e-01
1.318488866090774536e-01 -2.484278827905654907e-01
-9.745330214500427246e-01 -8.418954014778137207e-01
-9.415792226791381836e-01 5.731782913208007812e-01
8.113923668861389160e-01 7.908250689506530762e-01
-7.075680494308471680e-01 -1.204369783401489258e+00
-9.619247913360595703e-01 -8.731586933135986328e-01
-9.635497331619262695e-01 -3.347027897834777832e-01
2.388379096984863281e+00 1.194451570510864258e+00
6.373127102851867676e-01 8.861789703369140625e-01
-7.771640270948410034e-02 -1.603196024894714355e+00
8.283442817628383636e-03 -2.303885817527770996e-01
-7.407801151275634766e-01 -8.965116143226623535e-01
-7.761120200157165527e-01 -1.105409383773803711e+00
-8.647419214248657227e-01 -2.289854884147644043e-01
1.890643537044525146e-01 3.009824752807617188e-01
2.545785605907440186e-01 -2.760908752679824829e-02
6.770883798599243164e-01 -4.512150287628173828e-01
-7.504491209983825684e-01 -5.316475033760070801e-01
-9.713012576103210449e-01 -1.490685462951660156e+00
-5.849396586418151855e-01 -7.279923558235168457e-01
4.398003816604614258e-01 9.898551702499389648e-01
1.066384077072143555e+00 -8.545076847076416016e-02
-7.003414630889892578e-01 -7.077735662460327148e-02
1.016024708747863770e+00 1.513958692550659180e+00
-3.161800503730773926e-01 2.521704435348510742e-01
-4.282157719135284424e-01 -5.939949154853820801e-01
1.060611963272094727e+00 2.097479104995727539e+00
-8.821426630020141602e-01 -1.224358975887298584e-01
-8.683571815490722656e-01 2.622994184494018555e-01
-6.168497204780578613e-01 -4.359126091003417969e-01
-5.336872339248657227e-01 -3.171026110649108887e-01
3.922380805015563965e-01 3.009244799613952637e-03
-7.293923497200012207e-01 -5.396539568901062012e-01
-9.676890373229980469e-01 -3.675190210342407227e-01
-1.001528739929199219e+00 -7.323622703552246094e-02
-5.588743686676025391e-01 4.762512445449829102e-02
1.101567983627319336e+00 1.082394123077392578e+00
7.808265686035156250e-01 1.109636783599853516e+00
3.433727920055389404e-01 7.014456391334533691e-01
-9.337896108627319336e-01 -6.656686067581176758e-01
-5.034645646810531616e-02 3.054805994033813477e-01
2.191381901502609253e-01 -5.543537735939025879e-01
-1.769820302724838257e-01 -5.733722448348999023e-01
-2.956804037094116211e-01 8.874237537384033203e-04
-5.421757698059082031e-01 1.158118247985839844e-01
3.398568153381347656e+00 3.102075576782226562e+00
2.588206768035888672e+00 2.379470109939575195e+00
-8.541655540466308594e-01 2.252402901649475098e-01
-6.599810123443603516e-01 -1.193875074386596680e-01
-6.125274896621704102e-01 -8.639047145843505859e-01
-8.287385106086730957e-01 -9.400835037231445312e-01
4.324166178703308105e-01 -5.991309881210327148e-02
-9.647854566574096680e-01 -4.815441370010375977e-02
1.373827695846557617e+00 2.590605735778808594e+00
1.751993298530578613e+00 2.040217399597167969e+00
5.785380601882934570e-01 1.284484028816223145e+00
1.853229999542236328e-01 -5.185337662696838379e-01
-9.464077949523925781e-01 -2.644455432891845703e-02
-2.430708110332489014e-01 3.062614202499389648e-01
-8.390331864356994629e-01 -1.257379293441772461e+00
1.151442289352416992e+00 1.333100318908691406e+00
-6.235311627388000488e-01 -1.215606927871704102e+00
-8.780447840690612793e-01 4.734287261962890625e-01
-7.536225765943527222e-02 1.566910445690155029e-01
-7.078823447227478027e-01 -1.843256235122680664e+00
-4.286657273769378662e-01 5.632470846176147461e-01
-9.736576676368713379e-01 -2.183510363101959229e-01
-2.932812571525573730e-01 -1.534272909164428711e+00
-4.667005240917205811e-01 -1.955713033676147461e-01
-8.059566617012023926e-01 -1.617460966110229492e+00
-8.747380971908569336e-01 -7.804303765296936035e-01
-9.419187903404235840e-01 4.805132150650024414e-01
-8.717824220657348633e-01 -8.036320805549621582e-01
-8.467441797256469727e-01 -3.054507970809936523e-01
3.264918804168701172e+00 3.122012376785278320e+00
-8.178297281265258789e-01 2.890087366104125977e-01
-1.034032553434371948e-01 -4.221618175506591797e-02
6.988962888717651367e-01 6.160545349121093750e-01
-6.944770812988281250e-01 -1.145339310169219971e-01
-9.492508769035339355e-01 -1.792256832122802734e-01
-9.003282785415649414e-01 5.998210906982421875e-01
-9.204620122909545898e-01 -3.187507390975952148e-02
-7.867822647094726562e-01 -5.884497165679931641e-01
-1.927736252546310425e-01 -7.268169522285461426e-02
2.059501409530639648e-01 -1.473826617002487183e-01
-6.438568830490112305e-01 -1.193588495254516602e+00
4.949084222316741943e-01 1.034364104270935059e-02
4.794369041919708252e-01 1.308236718177795410e+00
-9.896407723426818848e-01 -1.069834530353546143e-01
-5.569689869880676270e-01 -2.594142258167266846e-01
-9.754768013954162598e-01 -9.728554487228393555e-01
-7.735600471496582031e-01 -2.968780398368835449e-01
4.845891892910003662e-02 5.423537492752075195e-01
5.892843008041381836e-01 2.784273326396942139e-01
-1.813561320304870605e-01 -1.536173224449157715e-01
2.133273363113403320e+00 2.252694368362426758e+00
1.606825947761535645e+00 9.188690185546875000e-01
2.002651929855346680e+00 7.701094150543212891e-01
6.669583320617675781e-01 1.043251156806945801e-01
-2.711900770664215088e-01 -6.488925218582153320e-01
1.895876765251159668e+00 1.323800325393676758e+00
-9.294385313987731934e-01 -3.906890153884887695e-01
-6.155055761337280273e-01 -9.747345447540283203e-01
3.152536749839782715e-01 9.643037319183349609e-01
2.345193147659301758e+00 1.655035734176635742e+00
3.161092400550842285e-01 1.378029346466064453e+00
-9.650455713272094727e-01 7.262665033340454102e-01
-8.684056401252746582e-01 6.519788503646850586e-01
1.115687608718872070e+00 6.661325693130493164e-01
-5.297183394432067871e-01 4.375004768371582031e-01
-9.582416415214538574e-01 -8.779607415199279785e-01
-7.177549600601196289e-01 -1.212527990341186523e+00
-7.622418403625488281e-01 -6.158255338668823242e-01
1.513011455535888672e+00 2.098121881484985352e+00
-2.034235000610351562e-01 -2.203906059265136719e+00
4.996961057186126709e-01 7.176840305328369141e-01
4.598681926727294922e-01 -5.647172927856445312e-01
1.227580979466438293e-01 8.560651540756225586e-02
-6.633126735687255859e-01 -1.117520332336425781e+00
-3.090353906154632568e-01 1.686232089996337891e-01
7.506285309791564941e-01 1.069503068923950195e+00
1.088263392448425293e+00 1.018391013145446777e+00
-8.774119019508361816e-01 -9.475939273834228516e-01
-9.686732888221740723e-01 -8.787351250648498535e-01
-1.512368321418762207e-01 1.172544956207275391e-01
1.381006717681884766e+00 1.250730991363525391e+00
-8.487810492515563965e-01 2.182838916778564453e-01
1.898563265800476074e+00 2.050453424453735352e+00
-7.003319263458251953e-01 -6.111651659011840820e-01
1.238408803939819336e+00 1.693298816680908203e+00
2.549373805522918701e-01 1.720763146877288818e-01
1.522373557090759277e+00 1.539644598960876465e+00
3.064482808113098145e-01 6.062482297420501709e-02
1.321534395217895508e+00 1.245029091835021973e+00
-6.879819035530090332e-01 -8.133418560028076172e-01
5.404884219169616699e-01 5.552960634231567383e-01
3.081746697425842285e-01 3.047812879085540771e-01
1.226299762725830078e+00 1.340501546859741211e+00
-9.578476548194885254e-01 -8.075162172317504883e-01
-6.403088569641113281e-01 -1.576039195060729980e+00
-1.010540574789047241e-01 7.090965509414672852e-01
4.085234180092811584e-02 -7.960293292999267578e-01
-9.653041958808898926e-01 -8.083510398864746094e-02
-9.574677348136901855e-01 1.975466012954711914e-01
9.501397609710693359e-02 4.909877777099609375e-01
5.827908217906951904e-02 -4.540459811687469482e-01
-5.657951831817626953e-01 -9.011334180831909180e-01
-5.529499650001525879e-01 -3.235360980033874512e-01
1.254252910614013672e+00 1.591016769409179688e+00
1.426220417022705078e+00 1.528884768486022949e+00
-8.465049266815185547e-01 -7.868395447731018066e-01
-1.445612758398056030e-01 8.720831871032714844e-01
-4.385197162628173828e-01 9.145920276641845703e-01
-6.886026859283447266e-01 1.075853705406188965e-01
4.411253705620765686e-02 -2.612126469612121582e-01
-9.185455441474914551e-01 -1.550272107124328613e+00
-5.264879465103149414e-01 3.751786947250366211e-01
-7.112153172492980957e-01 -5.340880751609802246e-01
-9.057260155677795410e-01 -4.217011630535125732e-01
-9.103103280067443848e-01 -9.726927876472473145e-01
-5.002877712249755859e-01 1.216434240341186523e-01
-9.639331102371215820e-01 -1.166005969047546387e+00
-9.229366183280944824e-01 -7.851234674453735352e-01
3.323248028755187988e-01 -9.682814776897430420e-02
-7.892004847526550293e-01 -1.318159699440002441e-01
-9.532039165496826172e-01 -9.634439945220947266e-01
-7.442572116851806641e-01 -5.921140313148498535e-01
2.581741511821746826e-01 5.314418673515319824e-01
-6.876715421676635742e-01 -9.162060022354125977e-01
-4.376085698604583740e-01 -2.704515457153320312e-01
6.425002217292785645e-01 -3.435258865356445312e-01
3.415799736976623535e-01 6.244971752166748047e-01
-7.556707859039306641e-01 -8.716270923614501953e-01
-5.327240750193595886e-02 -1.449445843696594238e+00
8.391799330711364746e-01 4.778837561607360840e-01
-8.364024758338928223e-01 -1.032584190368652344e+00
2.154904752969741821e-01 -8.790799230337142944e-02
-1.732837110757827759e-01 -7.383704185485839844e-01
-8.039199709892272949e-01 -1.257901191711425781e+00
5.537923574447631836e-01 4.254707694053649902e-01
5.778972506523132324e-01 7.867304086685180664e-01
5.288909077644348145e-01 1.028923392295837402e+00
-8.109425306320190430e-01 -1.238337993621826172e+00
-7.300761342048645020e-01 -1.332835257053375244e-01
-6.607108712196350098e-01 1.499375700950622559e-01
4.860942363739013672e-01 1.199439764022827148e+00
-9.101499915122985840e-01 -1.607070803642272949e+00
-8.683170676231384277e-01 -4.017848968505859375e-01
-6.098902821540832520e-01 -1.008933782577514648e+00
-7.973778247833251953e-01 -7.191783189773559570e-01
-9.034590125083923340e-01 -8.325146436691284180e-01
2.905885577201843262e-01 2.676994800567626953e-01
-9.520535469055175781e-01 -8.259323835372924805e-01
8.645306229591369629e-01 -4.766626358032226562e-01
-6.018032133579254150e-02 -1.130143404006958008e+00
-1.503864526748657227e-01 -1.286732435226440430e+00
4.629655778408050537e-01 2.323326766490936279e-01
1.375420093536376953e+00 1.789059519767761230e+00
-1.706503033638000488e-01 -4.421028494834899902e-01
-6.594176292419433594e-01 -1.195898294448852539e+00
-5.422366857528686523e-01 8.020677566528320312e-01
-6.871156692504882812e-01 -3.392695188522338867e-01
2.288313955068588257e-01 -5.769662857055664062e-01
3.115895986557006836e-01 5.719062685966491699e-02
-2.627058923244476318e-01 -3.208127617835998535e-01
1.527619063854217529e-01 -4.610720872879028320e-01
-8.957381248474121094e-01 -6.346590518951416016e-01
-7.403458952903747559e-01 -7.522498369216918945e-01
-8.702045083045959473e-01 -7.091550827026367188e-01
-6.132131218910217285e-01 -2.017349302768707275e-01
3.849816799163818359e+00 2.439392089843750000e+00
-6.594400405883789062e-01 -1.997793614864349365e-01
8.759970963001251221e-02 -1.105098724365234375e+00
4.138870239257812500e-01 9.697536230087280273e-01
1.051383733749389648e+00 6.582623124122619629e-01
-5.983530282974243164e-01 8.195918798446655273e-02
-1.323013156652450562e-01 -5.904136300086975098e-01
-6.349213123321533203e-01 -4.380589723587036133e-02
3.189904987812042236e-01 4.162002205848693848e-01
-9.606598615646362305e-01 -6.729491949081420898e-01
-7.239472270011901855e-01 4.407057762145996094e-01
1.205860018730163574e+00 1.100466370582580566e+00
7.612680792808532715e-01 3.705518841743469238e-01
1.068901896476745605e+00 8.787440657615661621e-01
-4.345585405826568604e-02 6.263542771339416504e-01
-3.951690793037414551e-01 -3.786272406578063965e-01
1.918893121182918549e-02 -5.564968585968017578e-01
-5.636908411979675293e-01 -9.181469678878784180e-02
1.363616347312927246e+00 1.308152675628662109e+00
-9.566028118133544922e-01 -4.540376663208007812e-01
-5.141841769218444824e-01 3.534157276153564453e-01
-5.246762633323669434e-01 -1.315242052078247070e+00
8.114032745361328125e-01 1.232076644897460938e+00
-8.358582854270935059e-01 -6.036925911903381348e-01
-4.547314047813415527e-01 -4.909670948982238770e-01
1.949646711349487305e+00 2.939090728759765625e+00
1.778127074241638184e+00 1.578045964241027832e+00
8.949409127235412598e-01 9.095262885093688965e-01
8.561083674430847168e-01 1.267607808113098145e-01
-1.888312101364135742e-01 -9.676700830459594727e-02
5.074164867401123047e-01 3.607028424739837646e-01
7.793933898210525513e-02 -5.574703812599182129e-01
3.222328424453735352e-01 2.447362989187240601e-01
1.358465671539306641e+00 1.368406653404235840e+00
-8.156472444534301758e-01 2.434088587760925293e-01
-9.184837341308593750e-01 -4.330551326274871826e-01
-4.431485831737518311e-01 3.894567489624023438e-03
8.167729377746582031e-01 1.328145027160644531e+00
8.047800511121749878e-02 3.058983087539672852e-01
-7.567468881607055664e-01 -6.184501051902770996e-01
8.659227192401885986e-02 -9.671504050493240356e-02
-5.437645316123962402e-01 -1.389278411865234375e+00
-7.322612404823303223e-01 -1.455158889293670654e-01
1.187178492546081543e+00 1.249023199081420898e+00
4.800137132406234741e-02 7.852229475975036621e-02
-1.269055753946304321e-01 7.300325632095336914e-01
-5.584162846207618713e-02 -1.336396455764770508e+00
2.207129597663879395e-01 -9.974883869290351868e-03
1.477136492729187012e+00 1.648932576179504395e+00
-8.445443511009216309e-01 -8.268967866897583008e-01
-7.877549529075622559e-01 -1.776717543601989746e+00
2.027535140514373779e-01 -2.770048379898071289e-02
1.595649123191833496e+00 6.947910189628601074e-01
1.501662254333496094e+00 8.420147895812988281e-01
1.334187388420104980e+00 1.208268165588378906e+00
9.096907973289489746e-01 7.579620480537414551e-01
-7.204469442367553711e-01 -1.072723269462585449e+00
-9.639543890953063965e-01 -3.260077834129333496e-01
1.075345039367675781e+00 3.832350969314575195e-01
-5.336496829986572266e-01 -8.864688873291015625e-02
-1.835419535636901855e-01 -8.418571949005126953e-01
4.654837250709533691e-01 3.051954209804534912e-01
-8.333978652954101562e-01 1.604282855987548828e-01
7.102325558662414551e-01 -1.255896687507629395e-01
3.949365913867950439e-01 6.978285312652587891e-01
-1.164893358945846558e-01 -4.114930629730224609e-01
-2.569248378276824951e-01 -1.138770222663879395e+00
-8.219497799873352051e-01 9.770488739013671875e-02
-3.283481001853942871e-01 -3.765490651130676270e-02
-4.629749357700347900e-01 -8.463703393936157227e-01
1.494003981351852417e-01 8.012160658836364746e-02
1.802403569221496582e+00 1.943856000900268555e+00
-7.831184864044189453e-01 -2.330985069274902344e-01
1.721418499946594238e+00 1.249877691268920898e+00
2.963770925998687744e-01 -3.278870880603790283e-01
3.938622474670410156e-01 4.571323990821838379e-01
-5.465023517608642578e-01 -1.138926982879638672e+00
6.454702019691467285e-01 -1.548827290534973145e-01
3.232139945030212402e-01 1.182881832122802734e+00
-3.331999778747558594e-01 -3.982393145561218262e-01
2.506038844585418701e-01 3.063184320926666260e-01
4.423190116882324219e+00 2.403179883956909180e+00
-5.667632222175598145e-01 -1.339624762535095215e+00
-9.609007835388183594e-01 -1.455319523811340332e-01
-5.585468411445617676e-01 -9.129520654678344727e-01
1.210027217864990234e+00 1.664372086524963379e+00
7.329360842704772949e-01 8.078621029853820801e-01
1.021536588668823242e+00 1.284381866455078125e+00
-6.891518235206604004e-01 -5.129686594009399414e-01
-5.894448757171630859e-01 -7.581055164337158203e-02
3.989786207675933838e-01 -1.040666699409484863e+00
-1.094089075922966003e-01 -1.114210009574890137e+00
-9.843810796737670898e-01 2.351589202880859375e-01
-1.877076774835586548e-01 -7.199813127517700195e-01
1.624434709548950195e+00 1.968232035636901855e+00
7.743807792663574219e+00 2.930141925811767578e+00
8.305826783180236816e-01 8.143486380577087402e-01


==> plot_data/alt_sun_dataset.txt <==
1.092125624418258667e-01 -3.881569504737854004e-01
-7.192602753639221191e-01 -8.337738513946533203e-01
-3.435188055038452148e+00 1.341845989227294922e+00
2.629267871379852295e-01 -3.104748204350471497e-02
-1.337100028991699219e+00 4.748014211654663086e-01
4.490076005458831787e-01 -3.315777480602264404e-01
4.299860298633575439e-01 1.438217163085937500e-01
1.300596356391906738e+00 -8.131459951400756836e-01
-8.075028061866760254e-01 8.693075776100158691e-01
7.183994650840759277e-01 2.303533107042312622e-01
8.335921764373779297e-01 4.392900168895721436e-01
2.095778226852416992e+00 -8.631771206855773926e-01
-8.106734156608581543e-01 -2.611783742904663086e-01
-6.098977327346801758e-01 -4.979507625102996826e-01
1.218124747276306152e+00 3.749232590198516846e-01
8.958120942115783691e-01 6.719579696655273438e-01
-6.348257064819335938e-01 -9.750655889511108398e-01
-1.809663772583007812e+00 8.634839057922363281e-01
2.042328715324401855e-01 -2.893460392951965332e-01
-1.648812413215637207e+00 -8.795841336250305176e-01
-3.315259218215942383e-01 1.002998556941747665e-03
-1.139205098152160645e+00 1.334906935691833496e+00
-6.428103148937225342e-02 3.467625379562377930e-01
-4.635024666786193848e-01 -8.482181429862976074e-01
1.030872583389282227e+00 -2.410940527915954590e-01
-2.039813280105590820e+00 3.390076458454132080e-01
4.491520226001739502e-01 -8.011327981948852539e-01
6.839593648910522461e-01 -7.965121269226074219e-01
6.618861556053161621e-01 -8.808408975601196289e-01
1.071615338325500488e+00 -8.463234305381774902e-01
-3.016540110111236572e-01 -7.514702677726745605e-01
-1.383882164955139160e+00 -6.288802027702331543e-01
1.181692123413085938e+00 9.403048455715179443e-02
-9.802860021591186523e-01 -1.023778393864631653e-01
-1.457280367612838745e-01 2.330050170421600342e-01
-3.992501497268676758e-01 -7.155171632766723633e-01
-1.750085949897766113e-01 -9.107905626296997070e-01
6.078940033912658691e-01 -8.384838104248046875e-01
1.222165465354919434e+00 -9.424791336059570312e-01
-5.756943821907043457e-01 -7.863013744354248047e-01
-2.691472768783569336e-01 1.586903214454650879e+00
9.871432781219482422e-01 -9.875942468643188477e-01
8.211514353752136230e-01 1.266479045152664185e-01
-8.604363203048706055e-01 -9.865691661834716797e-01
-4.989297688007354736e-01 -9.496840834617614746e-01
-4.936724901199340820e-01 8.132705092430114746e-01
-1.821046322584152222e-01 -7.167421579360961914e-01
-4.272493124008178711e-01 -9.518254399299621582e-01
-4.337857365608215332e-01 -9.601334333419799805e-01
-1.428388357162475586e+00 2.387832164764404297e+00
7.640655040740966797e-01 6.220954656600952148e-01
-3.289045095443725586e-01 -5.336577817797660828e-02
4.646954238414764404e-01 1.419842708855867386e-02
-8.974455595016479492e-01 -7.309681773185729980e-01
-1.141629576683044434e+00 -7.910312414169311523e-01
-5.343257784843444824e-01 -8.503101468086242676e-01
9.564173221588134766e-01 1.941227018833160400e-01
-3.817212581634521484e-02 2.571053206920623779e-01
-1.550534248352050781e+00 6.875818967819213867e-01
1.106211304664611816e+00 -7.820245623588562012e-01
7.648363709449768066e-01 -9.629360437393188477e-01
1.156384468078613281e+00 -5.905444025993347168e-01
7.525427341461181641e-01 4.369355142116546631e-01
2.624498307704925537e-02 1.073127388954162598e+00
6.784450411796569824e-01 -6.947498917579650879e-01
1.260906457901000977e+00 1.022833824157714844e+00
3.608958423137664795e-01 -3.126292526721954346e-01
-1.383400917053222656e+00 -4.094789922237396240e-01
8.191482424736022949e-01 1.067298293113708496e+00
-2.535860240459442139e-01 -8.665254116058349609e-01
-4.904029965400695801e-01 -8.717435598373413086e-01
-1.697599411010742188e+00 -6.270210742950439453e-01
-2.498342096805572510e-01 -5.467783212661743164e-01
-1.117361545562744141e+00 3.627013564109802246e-01
-3.319211900234222412e-01 -7.398564815521240234e-01
7.244586944580078125e-02 -9.451748132705688477e-01
-1.974969953298568726e-01 -9.660751819610595703e-01
-1.323422074317932129e+00 -5.735560655593872070e-01
1.067766427993774414e+00 1.114812731742858887e+00
-9.779950380325317383e-01 8.088349103927612305e-01
9.586393237113952637e-01 3.413540422916412354e-01
3.884907662868499756e-01 -9.124748706817626953e-01
3.956977128982543945e-01 -7.690685242414474487e-02
1.381542235612869263e-01 2.336326986551284790e-01
8.888190984725952148e-02 -1.899931132793426514e-01
1.027124762535095215e+00 -2.972073554992675781e-01
-6.349001526832580566e-01 -5.479619503021240234e-01
8.036080598831176758e-01 3.403820753097534180e+00
-1.692620068788528442e-01 2.600633382797241211e+00
-4.298350811004638672e-01 -8.510752916336059570e-01
3.841519951820373535e-01 -6.639524102210998535e-01
-1.476703137159347534e-01 -6.114811897277832031e-01
1.184481978416442871e+00 -8.369611501693725586e-01
1.515474319458007812e+00 4.266721606254577637e-01
-2.292521953582763672e+00 -9.777486920356750488e-01
1.440971493721008301e+00 1.381903767585754395e+00
6.054845452308654785e-01 1.737414956092834473e+00
-1.215843111276626587e-01 5.331539511680603027e-01
1.217892169952392578e+00 1.885202825069427490e-01
-2.250418901443481445e+00 -9.492765665054321289e-01
-1.312621474266052246e+00 -2.307001501321792603e-01
-1.484708935022354126e-01 -8.413239717483520508e-01
1.026078104972839355e+00 1.136646986007690430e+00
3.998889923095703125e-01 -6.375082135200500488e-01
6.784341931343078613e-01 -8.655386567115783691e-01
5.080770254135131836e-01 -7.949629426002502441e-02
-1.508108433336019516e-02 -6.983350515365600586e-01
-2.487734854221343994e-01 -4.276269078254699707e-01
2.200958132743835449e-01 -9.813042283058166504e-01
9.001789093017578125e-01 -2.888581752777099609e-01
-9.030399918556213379e-01 -4.724280536174774170e-01
5.643917322158813477e-01 -8.241951465606689453e-01
4.676863551139831543e-01 -8.917329907417297363e-01
1.573475241661071777e+00 -9.540661573410034180e-01
5.538375377655029297e-01 -8.620785474777221680e-01
-7.882384061813354492e-01 -8.578393459320068359e-01
1.090805172920227051e+00 3.257296323776245117e+00
1.311313748359680176e+00 -8.117440938949584961e-01
-1.913642883300781250e+00 -9.747309237718582153e-02
-1.600452899932861328e+00 7.007896900177001953e-01
-1.038352012634277344e+00 -6.925241351127624512e-01
1.542871296405792236e-01 -9.537163972854614258e-01
-3.949701786041259766e-01 -9.262945055961608887e-01
-6.412228941917419434e-01 -9.241896867752075195e-01
-2.559287250041961670e-01 -8.030963540077209473e-01
-1.374430298805236816e+00 -1.888167262077331543e-01
-2.034681141376495361e-01 2.072126567363739014e-01
1.067463457584381104e-01 -6.501913666725158691e-01
-1.410548090934753418e+00 4.947221875190734863e-01
-1.106165766716003418e+00 4.659185707569122314e-01
1.138383150100708008e+00 -9.559697508811950684e-01
-1.279816389083862305e+00 -5.644928216934204102e-01
3.190116584300994873e-02 -9.576236009597778320e-01
-5.093393921852111816e-01 -7.574857473373413086e-01
-1.755586504936218262e+00 5.350568145513534546e-02
-8.231984376907348633e-01 5.785647630691528320e-01
-1.183544158935546875e+00 -1.673663258552551270e-01
5.366643071174621582e-01 2.143744468688964844e+00
5.306353569030761719e-01 1.600164413452148438e+00
1.799249887466430664e+00 1.997138381004333496e+00
5.801264941692352295e-02 6.803664565086364746e-01
-2.205675363540649414e+00 -2.550486922264099121e-01
2.222523927688598633e+00 1.898996114730834961e+00
2.835861742496490479e-01 -9.447943568229675293e-01
-2.051075935363769531e+00 -6.061990857124328613e-01
-1.564523339271545410e+00 3.190423548221588135e-01
3.740587234497070312e-01 2.341615200042724609e+00
1.546495079994201660e+00 3.015484213829040527e-01
-2.903902530670166016e-01 -9.794551134109497070e-01
-2.558909654617309570e-01 -8.826025724411010742e-01
1.034534811973571777e+00 1.116380810737609863e+00
-8.470819592475891113e-01 -5.379402041435241699e-01
-2.450553923845291138e-01 -9.879170060157775879e-01
-5.489351749420166016e-01 -7.055159807205200195e-01
1.059148788452148438e+00 -7.671137452125549316e-01
-1.428075075149536133e+00 1.474292874336242676e+00
-1.046908855438232422e+00 -1.758170127868652344e-01
-4.438299685716629028e-02 5.106493234634399414e-01
-1.152639314532279968e-01 4.464891850948333740e-01
-2.243960499763488770e-01 1.302715539932250977e-01
1.222389578819274902e+00 -6.590726971626281738e-01
-6.968357563018798828e-01 -3.301801979541778564e-01
3.746327459812164307e-01 7.417821288108825684e-01
1.702585816383361816e+00 1.090280413627624512e+00
7.065315842628479004e-01 -9.044193029403686523e-01
7.546343207359313965e-01 -9.708219766616821289e-01
-6.510214209556579590e-01 -1.401496976613998413e-01
-5.848680734634399414e-01 1.396571278572082520e+00
-7.346741557121276855e-01 -8.357166051864624023e-01
2.514484405517578125e+00 1.906975150108337402e+00
-2.397515773773193359e-01 -7.000924348831176758e-01
7.289059758186340332e-01 1.234822630882263184e+00
6.663448810577392578e-01 2.563308477401733398e-01
1.153027653694152832e+00 1.523304343223571777e+00
8.141860961914062500e-01 3.188104927539825439e-01
-1.352742671966552734e+00 1.306007862091064453e+00
-1.934032887220382690e-01 -6.839119195938110352e-01
1.941887438297271729e-01 5.385627746582031250e-01
1.307917356491088867e+00 3.106280565261840820e-01
7.107395529747009277e-01 1.221608281135559082e+00
2.804094739258289337e-02 -9.603909254074096680e-01
-1.484938621520996094e+00 -6.311846375465393066e-01
-1.541152238845825195e+00 -9.013133496046066284e-02
3.119992911815643311e-01 4.002245888113975525e-02
1.070119142532348633e-01 -9.465546011924743652e-01
6.894377470016479492e-01 -9.347900152206420898e-01
9.455295801162719727e-01 9.001360833644866943e-02
-5.715610459446907043e-02 7.215400040149688721e-02
-5.437389612197875977e-01 -5.710213780403137207e-01
-2.574360668659210205e-01 -5.631569623947143555e-01
1.279011845588684082e+00 1.258712768554687500e+00
5.929310321807861328e-01 1.429513454437255859e+00
-8.582048416137695312e-01 -8.612921833992004395e-01
-1.254149556159973145e+00 -1.235696598887443542e-01
-8.270484805107116699e-01 -4.360909759998321533e-01
9.907712936401367188e-01 -7.101588845252990723e-01
4.211922287940979004e-01 5.434384569525718689e-03
-6.051206588745117188e-01 -9.187246561050415039e-01
-7.006310820579528809e-01 -5.330808162689208984e-01
-7.088349461555480957e-01 -7.255134582519531250e-01
1.375483036041259766e+00 -8.878874182701110840e-01
-1.420043706893920898e+00 -9.101448655128479004e-01
-7.013843655586242676e-01 -4.987231194972991943e-01
6.217422485351562500e-01 -9.645794034004211426e-01
5.777247548103332520e-01 -9.369739890098571777e-01
-3.052044808864593506e-01 3.368807435035705566e-01
-8.602813482284545898e-01 -8.066182136535644531e-01
-3.210656642913818359e-01 -9.468356966972351074e-01
5.564566850662231445e-01 -7.402747869491577148e-01
-5.035593509674072266e-01 2.446998953819274902e-01
1.074257731437683105e+00 -6.952521204948425293e-01
-9.089524745941162109e-01 -4.368083178997039795e-01
-5.589652657508850098e-01 6.408681273460388184e-01
-3.817897140979766846e-01 3.343376219272613525e-01
-6.536912173032760620e-02 -7.450820803642272949e-01
1.562143415212631226e-01 -6.173689663410186768e-02
-5.167910456657409668e-02 8.324745297431945801e-01
-4.101960361003875732e-01 -8.472924828529357910e-01
8.258050084114074707e-01 2.235347032546997070e-01
2.173602581024169922e-01 -1.858110278844833374e-01
8.050653934478759766e-01 -7.984520792961120605e-01
1.324877262115478516e+00 5.289996862411499023e-01
1.362733364105224609e+00 5.853569507598876953e-01
1.110389590263366699e+00 5.406942367553710938e-01
-6.496670842170715332e-02 -8.049142956733703613e-01
8.587722778320312500e-01 -7.487057447433471680e-01
-1.302288174629211426e+00 -6.537977457046508789e-01
-1.661436796188354492e+00 5.088466405868530273e-01
-3.393046557903289795e-01 -9.029882550239562988e-01
3.678983747959136963e-01 -8.597007989883422852e-01
8.011677265167236328e-01 -6.161738634109497070e-01
1.027461051940917969e+00 -7.978860139846801758e-01
-1.182873487472534180e+00 -9.021887779235839844e-01
-1.549742698669433594e+00 2.778512835502624512e-01
7.155358195304870605e-01 -9.458485841751098633e-01
3.376059606671333313e-02 8.567582964897155762e-01
1.268099188804626465e+00 -5.321923270821571350e-02
-6.013308167457580566e-01 -1.435904204845428467e-01
-3.162309229373931885e-01 4.649206399917602539e-01
4.641930758953094482e-01 1.384577631950378418e+00
1.298185944557189941e+00 -1.545315384864807129e-01
7.719506025314331055e-01 -6.595585942268371582e-01
5.934948325157165527e-01 -5.372411012649536133e-01
-8.010461926460266113e-01 -7.031380534172058105e-01
1.151293039321899414e+00 2.453460395336151123e-01
-1.345116496086120605e+00 3.071975708007812500e-01
1.228474855422973633e+00 -2.803547978401184082e-01
-8.848374485969543457e-01 1.616257429122924805e-01
2.767616808414459229e-01 -9.208720922470092773e-01
1.202295303344726562e+00 -7.411376237869262695e-01
1.403632164001464844e+00 -8.647246956825256348e-01
-8.227811455726623535e-01 -6.291818618774414062e-01
1.075351357460021973e+00 3.860611915588378906e+00
-5.901359319686889648e-01 -6.631758809089660645e-01
8.559016585350036621e-01 9.180695563554763794e-02
-3.593292236328125000e-01 4.197748899459838867e-01
1.452845335006713867e+00 1.060078144073486328e+00
-6.348725408315658569e-03 -5.976255536079406738e-01
1.409178733825683594e+00 -1.389577686786651611e-01
2.709013819694519043e-01 -6.463391184806823730e-01
4.053968191146850586e-01 3.296146690845489502e-01
1.146022319793701172e+00 -9.693175554275512695e-01
-5.995011925697326660e-01 -7.304724454879760742e-01
8.637410402297973633e-02 1.215814352035522461e+00
1.138726592063903809e+00 7.482180595397949219e-01
-2.953103780746459961e+00 1.053444623947143555e+00
9.736822843551635742e-01 -1.774905808269977570e-02
-1.134724497795104980e+00 -4.269968569278717041e-01
-6.786080598831176758e-01 2.984357299283146858e-03
-6.603862643241882324e-01 -5.660252571105957031e-01
-8.963666111230850220e-02 1.368070960044860840e+00
-3.850336074829101562e-01 -9.815585017204284668e-01
4.333710968494415283e-01 -5.344848632812500000e-01
-1.649690508842468262e+00 -5.171476602554321289e-01
-1.249336242675781250e+00 8.167461156845092773e-01
4.797347187995910645e-01 -8.521698117256164551e-01
-3.478808701038360596e-01 -4.864797890186309814e-01
1.456802725791931152e+00 1.948794960975646973e+00
-1.456750273704528809e+00 1.796675205230712891e+00
-3.396619558334350586e-01 8.898421525955200195e-01
-1.272772550582885742e+00 8.409495949745178223e-01
-1.739883065223693848e+00 -1.889692246913909912e-01
-3.973501920700073242e-01 5.007296204566955566e-01
8.491568565368652344e-01 8.309824764728546143e-02
-8.186432123184204102e-01 3.169043064117431641e-01
5.061655044555664062e-01 1.363355040550231934e+00
4.687155187129974365e-01 -8.180014491081237793e-01
-4.898980259895324707e-02 -9.097568392753601074e-01
-1.770044803619384766e+00 -4.303627908229827881e-01
-1.419562935829162598e+00 8.322632312774658203e-01
2.935509979724884033e-01 9.651106595993041992e-02
-7.220578193664550781e-02 -7.402479648590087891e-01
-1.226054668426513672e+00 9.411145746707916260e-02
-1.796622633934020996e+00 -5.546147823333740234e-01
3.329668343067169189e-01 -7.194497585296630859e-01
1.790763020515441895e+00 1.192417025566101074e+00
6.533890962600708008e-01 3.353948146104812622e-02
1.213472247123718262e+00 -1.232520118355751038e-01
1.211683273315429688e+00 -6.489110738039016724e-02
1.149432897567749023e+00 2.009230554103851318e-01
-3.419176936149597168e-01 1.484274864196777344e+00
5.713577866554260254e-01 -8.242660760879516602e-01
-1.543163061141967773e-01 -8.262831568717956543e-01
7.079453468322753906e-01 1.860893070697784424e-01
9.535343647003173828e-01 1.599581241607666016e+00
-7.755854129791259766e-01 1.521730065345764160e+00
-9.143872857093811035e-01 1.316384911537170410e+00
1.235130786895751953e+00 9.186668395996093750e-01
8.092830181121826172e-01 -7.740532755851745605e-01
6.632640361785888672e-01 -9.662163853645324707e-01
-1.835792779922485352e+00 1.086423277854919434e+00
-2.137182235717773438e+00 -5.489560961723327637e-01
2.866816520690917969e-01 -2.091438770294189453e-01
1.265111327171325684e+00 4.718919396400451660e-01
-3.858528137207031250e-01 -8.174991011619567871e-01
1.285809040069580078e+00 6.969985365867614746e-01
5.947120189666748047e-01 4.038551747798919678e-01
1.876808404922485352e-01 -1.133984625339508057e-01
4.945757687091827393e-01 -2.634934186935424805e-01
-1.278777241706848145e+00 -8.298418521881103516e-01
1.586519241333007812e+00 -3.071228265762329102e-01
-2.142304182052612305e+00 -4.571242332458496094e-01
-1.858443170785903931e-01 1.381948590278625488e-01
-2.157876491546630859e-01 1.784951329231262207e+00
5.681104063987731934e-01 -7.744158506393432617e-01
1.210904046893119812e-01 1.730608224868774414e+00
2.983844578266143799e-01 3.139658272266387939e-01
1.117500662803649902e+00 4.164415001869201660e-01
-1.222203493118286133e+00 -5.587106347084045410e-01
4.923384785652160645e-01 6.411266326904296875e-01
1.012325167655944824e+00 3.117181658744812012e-01
7.962833642959594727e-01 -3.416362702846527100e-01
1.102594614028930664e+00 2.682403624057769775e-01
1.092189788818359375e+00 4.406738758087158203e+00
-5.568916201591491699e-01 -5.732280015945434570e-01
1.600376844406127930e+00 -9.805944561958312988e-01
-3.830019831657409668e-01 -5.570660233497619629e-01
1.286070227622985840e+00 1.194774031639099121e+00
-1.350049138069152832e+00 7.218386530876159668e-01
-1.532365202903747559e+00 1.028935432434082031e+00
7.256788611412048340e-01 -6.718031764030456543e-01
-8.777998089790344238e-01 -5.827596783638000488e-01
5.920228958129882812e-01 3.991382122039794922e-01
-8.964619636535644531e-01 -1.322458982467651367e-01
4.717043936252593994e-01 -9.844022393226623535e-01
2.327282279729843140e-01 -1.865656226873397827e-01
-9.666197299957275391e-01 1.613837242126464844e+00
2.417709589004516602e+00 7.743970870971679688e+00
6.936432719230651855e-01 8.212837576866149902e-01


==> plot_data/alt_sun_dataset_replication.txt <==
1.141045317053794861e-01 -3.728763461112976074e-01
-7.295702099800109863e-01 -1.338233500719070435e-01
-3.445280313491821289e+00 1.039476871490478516e+00
2.809043526649475098e-01 -9.532562494277954102e-01
-1.310643911361694336e+00 1.578486412763595581e-01
4.397630095481872559e-01 -7.669008374214172363e-01
4.392769634723663330e-01 -2.158503830432891846e-01
1.292403578758239746e+00 8.679202795028686523e-01
-8.098489642143249512e-01 -2.857121527194976807e-01
7.123206853866577148e-01 -7.141076922416687012e-01
8.131979107856750488e-01 -9.101231098175048828e-01
2.107040166854858398e+00 4.632590115070343018e-01
-8.251014351844787598e-01 -9.588214755058288574e-01
-5.978839993476867676e-01 -4.823392257094383240e-03
1.211677432060241699e+00 -8.108671307563781738e-01
8.955853581428527832e-01 -3.358885645866394043e-01
-6.374016404151916504e-01 -9.441969543695449829e-02
-1.816668987274169922e+00 -2.041524797677993774e-01
2.040686905384063721e-01 -9.690659046173095703e-01
-1.655731916427612305e+00 -3.139816522598266602e-01
-3.364230096340179443e-01 -7.767981886863708496e-01
-1.123130679130554199e+00 4.417669177055358887e-01
-5.419669672846794128e-02 -8.964297175407409668e-01
-4.383226037025451660e-01 -3.437592983245849609e-01
1.033411502838134766e+00 -4.579640924930572510e-02
-2.015116691589355469e+00 4.682143628597259521e-01
4.771822392940521240e-01 -4.672633707523345947e-01
6.921997070312500000e-01 1.437167644500732422e+00
6.603223681449890137e-01 -8.395056128501892090e-01
1.080190300941467285e+00 -8.597034811973571777e-01
-3.048165440559387207e-01 -7.782641053199768066e-01
-1.391544342041015625e+00 -5.850453972816467285e-01
1.189606428146362305e+00 1.006453394889831543e+00
-9.774114489555358887e-01 -8.341701626777648926e-01
-1.434597671031951904e-01 2.557738125324249268e-01
-4.085971415042877197e-01 -8.085679411888122559e-01
-1.808766126632690430e-01 -7.490673065185546875e-01
6.219029426574707031e-01 -9.458728432655334473e-01
1.233988523483276367e+00 -5.857235193252563477e-02
-5.819989442825317383e-01 -2.934560179710388184e-01
-2.598587572574615479e-01 -8.094131350517272949e-01
9.640409350395202637e-01 -6.244726777076721191e-01
8.011664152145385742e-01 -8.904630541801452637e-01
-8.530125021934509277e-01 2.462523877620697021e-01
-4.840080738067626953e-01 -4.391676187515258789e-02
-4.882637560367584229e-01 -7.546819448471069336e-01
-1.727528125047683716e-01 -9.315671920776367188e-01
-4.080764949321746826e-01 -7.048693299293518066e-01
-4.464740455150604248e-01 -9.576402902603149414e-01
-1.434348225593566895e+00 1.209862589836120605e+00
7.669692635536193848e-01 1.490079283714294434e+00
-3.356540501117706299e-01 -8.090423345565795898e-01
4.866909682750701904e-01 -7.918018698692321777e-01
-9.102051258087158203e-01 -8.671279549598693848e-01
-1.134170413017272949e+00 -4.591643214225769043e-01
-5.098849534988403320e-01 -6.491341590881347656e-01
9.691178798675537109e-01 -1.454672366380691528e-01
-1.585746556520462036e-02 -3.526977300643920898e-01
-1.537979245185852051e+00 -9.150492548942565918e-01
1.110244512557983398e+00 5.076847672462463379e-01
7.722924351692199707e-01 -1.790428906679153442e-01
1.159222960472106934e+00 -8.240138888359069824e-01
7.584897279739379883e-01 5.453416109085083008e-01
2.839721553027629852e-02 -8.730835318565368652e-01
6.857909560203552246e-01 -5.204597115516662598e-01
1.254333019256591797e+00 1.381194442510604858e-01
3.591583371162414551e-01 4.497999548912048340e-01
-1.395999073982238770e+00 3.018349111080169678e-01
8.252059221267700195e-01 -1.492240428924560547e-01
-2.494064718484878540e-01 2.859444171190261841e-02
-4.935770630836486816e-01 -5.023169517517089844e-01
-1.702756762504577637e+00 -1.409546285867691040e-01
-2.370713800191879272e-01 -2.650068998336791992e-01
-1.105927348136901855e+00 1.920840978622436523e+00
-2.906218171119689941e-01 -2.344276756048202515e-01
8.372721821069717407e-02 -2.814315259456634521e-01
-1.985231339931488037e-01 4.371253252029418945e-01
-1.328059196472167969e+00 -6.425825953483581543e-01
1.047129154205322266e+00 -1.861781030893325806e-01
-9.821854829788208008e-01 -2.962165474891662598e-01
9.559474587440490723e-01 -9.104515910148620605e-01
3.795637488365173340e-01 -8.210750818252563477e-01
3.921898305416107178e-01 -9.011118412017822266e-01
1.437905132770538330e-01 1.402533054351806641e+00
8.945167809724807739e-02 -1.021966576576232910e+00
1.022870779037475586e+00 -2.557949125766754150e-01
-6.491582393646240234e-01 1.169141769409179688e+00
8.183004260063171387e-01 1.313086271286010742e+00
-1.587215960025787354e-01 -8.543044924736022949e-01
-4.122186601161956787e-01 -1.460625231266021729e-01
3.872175216674804688e-01 3.869306296110153198e-02
-1.604105681180953979e-01 -4.786127209663391113e-01
1.189866542816162109e+00 -7.300070524215698242e-01
1.514668941497802734e+00 5.576871335506439209e-02
-2.288485765457153320e+00 6.079769730567932129e-01
1.435538411140441895e+00 2.334565401077270508e+00
6.151135563850402832e-01 -1.012751936912536621e+00
-1.194677501916885376e-01 4.400182962417602539e-01
1.204622626304626465e+00 -6.600167751312255859e-01
-2.245327949523925781e+00 -6.184422373771667480e-01
-1.311717152595520020e+00 3.135094642639160156e-01
-1.528989821672439575e-01 -9.260525703430175781e-01
1.019614458084106445e+00 -9.665312767028808594e-01
3.838326334953308105e-01 -8.683927059173583984e-01
6.543408036231994629e-01 2.223417460918426514e-01
5.140988230705261230e-01 1.093104124069213867e+00
-2.670712396502494812e-02 -1.430588066577911377e-01
-2.307976484298706055e-01 -7.123435735702514648e-01
2.058199048042297363e-01 -6.767796874046325684e-01
8.657663464546203613e-01 8.523849248886108398e-01
-9.133274555206298828e-01 -9.618136286735534668e-01
5.800140500068664551e-01 2.436842173337936401e-01
4.779540300369262695e-01 -1.988523602485656738e-01
1.586385607719421387e+00 -1.460708230733871460e-01
5.325747728347778320e-01 -9.896543025970458984e-01
-7.941558957099914551e-01 -7.340059876441955566e-01
1.090121388435363770e+00 -7.946211099624633789e-01
1.320227146148681641e+00 -9.919961690902709961e-01
-1.927284121513366699e+00 2.447329312562942505e-01
-1.612061381340026855e+00 4.846280813217163086e-01
-1.018435001373291016e+00 -8.542123436927795410e-01
1.459137499332427979e-01 -8.104298710823059082e-01
-4.071137309074401855e-01 -9.199929237365722656e-01
-6.400697827339172363e-01 5.894964337348937988e-01
-2.761268615722656250e-01 -8.545389771461486816e-01
-1.394802451133728027e+00 -9.412062764167785645e-01
-2.028707712888717651e-01 -3.863099515438079834e-01
9.757896512746810913e-02 -1.460956931114196777e-01
-1.416718840599060059e+00 -8.396645188331604004e-01
-1.138010740280151367e+00 2.315530739724636078e-02
1.138621926307678223e+00 3.887631654739379883e+00
-1.272875189781188965e+00 -8.596391081809997559e-01
1.724152825772762299e-02 6.729444861412048340e-01
-5.066009759902954102e-01 -7.992047667503356934e-01
-1.745601654052734375e+00 3.045497462153434753e-02
-8.414791226387023926e-01 -8.612842559814453125e-01
-1.175616383552551270e+00 1.367923259735107422e+00
5.343605875968933105e-01 -3.354844152927398682e-01
5.174228549003601074e-01 -8.892524838447570801e-01
1.793525457382202148e+00 -6.761015653610229492e-01
5.388589575886726379e-02 -5.988659709692001343e-02
-2.202375650405883789e+00 8.044028282165527344e-02
2.221517086029052734e+00 6.195439100265502930e-01
2.889164984226226807e-01 -7.655135393142700195e-01
-2.067478895187377930e+00 -4.166685044765472412e-01
-1.578672528266906738e+00 -9.943221211433410645e-01
3.744640350341796875e-01 -1.958559453487396240e-01
1.560473799705505371e+00 6.379623413085937500e-01
-2.984693646430969238e-01 3.927966654300689697e-01
-2.624695599079132080e-01 -6.069285869598388672e-01
1.037296772003173828e+00 -9.691267609596252441e-01
-8.495000004768371582e-01 2.005171477794647217e-01
-2.392428070306777954e-01 -3.761441409587860107e-01
-5.666568875312805176e-01 -6.426754593849182129e-01
1.081133365631103516e+00 -1.505056619644165039e-01
-1.408259391784667969e+00 -4.908331632614135742e-01
-1.047517180442810059e+00 -8.611965179443359375e-02
-4.810789972543716431e-02 9.619423747062683105e-02
-1.232720464468002319e-01 -6.900249123573303223e-01
-2.423996031284332275e-01 -8.910844922065734863e-01
1.219487190246582031e+00 8.536512404680252075e-02
-6.974969506263732910e-01 9.138302206993103027e-01
3.672995269298553467e-01 6.995350867509841919e-02
1.714301466941833496e+00 4.225647747516632080e-01
6.987987756729125977e-01 1.472254633903503418e+00
7.763361334800720215e-01 -8.552344441413879395e-01
-6.545667052268981934e-01 -7.494612336158752441e-01
-5.988271236419677734e-01 -4.512748122215270996e-01
-7.089065909385681152e-01 -5.500972270965576172e-02
2.512134075164794922e+00 1.959709763526916504e+00
-2.613085508346557617e-01 3.498190641403198242e-01
7.261655926704406738e-01 -9.526734948158264160e-01
6.583584547042846680e-01 -9.439041614532470703e-01
1.141667127609252930e+00 1.782581567764282227e+00
8.111623525619506836e-01 -7.431150674819946289e-01
-1.346494197845458984e+00 -9.083911776542663574e-01
-1.677379310131072998e-01 -1.955678910017013550e-01
1.775478124618530273e-01 2.346478939056396484e+00
1.317175269126892090e+00 -9.833539128303527832e-01
7.036368846893310547e-01 -8.897018432617187500e-01
5.880275368690490723e-02 -7.808220982551574707e-01
-1.490042448043823242e+00 -5.819766521453857422e-01
-1.557246208190917969e+00 -2.870698869228363037e-01
2.902823090553283691e-01 -6.284258961677551270e-01
9.592661261558532715e-02 -7.719594240188598633e-01
7.066333889961242676e-01 2.067485570907592773e+00
9.462139606475830078e-01 1.724148690700531006e-01
-6.263564527034759521e-02 -8.944365978240966797e-01
-5.533975362777709961e-01 -1.006701946258544922e+00
-2.653224468231201172e-01 -6.703978776931762695e-01
1.271105527877807617e+00 -6.091676354408264160e-01
6.026304960250854492e-01 -9.581232070922851562e-01
-8.629523515701293945e-01 -9.201978445053100586e-01
-1.240426659584045410e+00 4.307670295238494873e-01
-8.362452387809753418e-01 5.676782727241516113e-01
1.012730956077575684e+00 -1.276891529560089111e-01
4.121034741401672363e-01 9.643135666847229004e-01
-5.929464101791381836e-01 -5.692528486251831055e-01
-7.149745821952819824e-01 -1.997925639152526855e-01
-6.966221332550048828e-01 2.369851171970367432e-01
1.390864253044128418e+00 5.865944549441337585e-02
-1.413593411445617676e+00 -1.112026795744895935e-01
-7.032164931297302246e-01 -8.082263469696044922e-01
6.472233533859252930e-01 -1.018039941787719727e+00
5.819728970527648926e-01 -7.605971693992614746e-01
-2.993216812610626221e-01 -3.971436321735382080e-01
-8.671879768371582031e-01 5.914027214050292969e+00
-3.265725970268249512e-01 -1.320459991693496704e-01
5.633638501167297363e-01 -1.289259195327758789e-01
-4.964152276515960693e-01 -7.389726042747497559e-01
1.071711182594299316e+00 8.453696966171264648e-01
-8.813667893409729004e-01 -7.225135564804077148e-01
-5.571278333663940430e-01 6.184248924255371094e-01
-3.659323155879974365e-01 -7.220056056976318359e-01
-5.894015729427337646e-02 -3.124102056026458740e-01
1.405339837074279785e-01 -1.489076465368270874e-01
-6.905234605073928833e-02 -4.475208222866058350e-01
-4.195167422294616699e-01 5.036648511886596680e-01
7.993121743202209473e-01 4.508860111236572266e-01
2.297393977642059326e-01 -9.279316663742065430e-01
8.013890385627746582e-01 2.397310175001621246e-02
1.334213495254516602e+00 9.184108376502990723e-01
1.326195240020751953e+00 -2.597419545054435730e-02
1.121144294738769531e+00 -7.508452236652374268e-02
-7.553389668464660645e-02 4.518064558506011963e-01
8.853430747985839844e-01 -4.958597421646118164e-01
-1.296355962753295898e+00 -9.845746159553527832e-01
-1.659147381782531738e+00 -7.351401448249816895e-01
-3.408716320991516113e-01 -8.757045865058898926e-01
3.697614073753356934e-01 3.799645602703094482e-02
7.914569377899169922e-01 1.405987262725830078e+00
1.020373702049255371e+00 -3.034520745277404785e-01
-1.197557091712951660e+00 -9.706558585166931152e-01
-1.553641438484191895e+00 -8.667641282081604004e-01
7.162958979606628418e-01 -4.211956560611724854e-01
2.605802938342094421e-02 -3.124193549156188965e-01
1.283716201782226562e+00 1.097228884696960449e+00
-6.065050363540649414e-01 1.181555390357971191e-01
-3.383201956748962402e-01 -8.707833290100097656e-01
4.584512114524841309e-01 2.206694334745407104e-01
1.310230255126953125e+00 -1.024641096591949463e-01
7.477155923843383789e-01 -8.569610714912414551e-01
5.958545804023742676e-01 -6.893699169158935547e-01
-7.851456403732299805e-01 -2.735816836357116699e-01
1.155263781547546387e+00 1.998960733413696289e+00
-1.348412752151489258e+00 8.857057094573974609e-01
1.198434114456176758e+00 1.227020144462585449e+00
-8.808660507202148438e-01 -9.329395890235900879e-01
2.718758285045623779e-01 -7.383985519409179688e-01
1.217040657997131348e+00 1.390587449073791504e+00
1.403929352760314941e+00 -2.597947418689727783e-01
-7.899772524833679199e-01 -7.825822234153747559e-01
1.068274497985839844e+00 -1.016527533531188965e+00
-5.933665037155151367e-01 1.533529400825500488e+00
8.504182696342468262e-01 3.928971886634826660e-01
-3.572186827659606934e-01 -8.551101088523864746e-01
1.448166728019714355e+00 2.317746132612228394e-01
-8.288447745144367218e-03 -7.085722684860229492e-02
1.410969972610473633e+00 -9.907491803169250488e-01
2.453935295343399048e-01 9.288250803947448730e-01
4.250610172748565674e-01 1.506272256374359131e-01
1.158880829811096191e+00 -1.019624590873718262e+00
-5.792502760887145996e-01 -1.162468269467353821e-01
1.078424304723739624e-01 -9.891425967216491699e-01
1.143750786781311035e+00 -9.012588858604431152e-01
-2.954659223556518555e+00 -1.377295404672622681e-01
9.620050191879272461e-01 5.974605679512023926e-01
-1.119686722755432129e+00 8.350330591201782227e-01
-7.030891180038452148e-01 -9.578499794006347656e-01
-6.760538220405578613e-01 -2.647635936737060547e-01
-1.032320633530616760e-01 8.867319822311401367e-01
-4.101747572422027588e-01 -1.408538222312927246e-01
4.395761489868164062e-01 3.869751691818237305e-01
-1.664484500885009766e+00 -5.200754404067993164e-01
-1.238940954208374023e+00 6.366673111915588379e-01
4.975256323814392090e-01 1.816078186035156250e+00
-3.417573869228363037e-01 -9.134868532419204712e-02
1.476855158805847168e+00 3.559983372688293457e-01
-1.453470945358276367e+00 7.510916888713836670e-02
-3.390074074268341064e-01 3.699901342391967773e+00
-1.274407625198364258e+00 -7.101938128471374512e-01
-1.741619467735290527e+00 -3.376562520861625671e-02
-3.815230131149291992e-01 -9.444975256919860840e-01
8.529715538024902344e-01 -7.658110260963439941e-01
-8.214019536972045898e-01 -7.764000296592712402e-01
4.888727068901062012e-01 8.094695210456848145e-02
4.679901599884033203e-01 -4.069934785366058350e-01
-3.746118023991584778e-02 6.063820719718933105e-01
-1.760162711143493652e+00 1.845221400260925293e+00
-1.433970928192138672e+00 -7.506769299507141113e-01
3.011442124843597412e-01 1.345179677009582520e+00
-8.585914224386215210e-02 -4.769801795482635498e-01
-1.210851073265075684e+00 1.811751425266265869e-01
-1.811465382575988770e+00 -6.575574278831481934e-01
3.173395395278930664e-01 2.616265535354614258e+00
1.801873326301574707e+00 2.944952011108398438e+00
6.473018527030944824e-01 -6.915744543075561523e-01
1.206935286521911621e+00 -1.002551317214965820e+00
1.235662341117858887e+00 -4.313850700855255127e-01
1.150981426239013672e+00 -7.232962846755981445e-01
-3.365389704704284668e-01 -5.969882607460021973e-01
5.495421290397644043e-01 -2.402525097131729126e-01
-1.594523042440414429e-01 -3.273459672927856445e-01
7.153404355049133301e-01 2.972243070602416992e+00
9.553565979003906250e-01 2.970278263092041016e+00
-7.808627486228942871e-01 -8.723870515823364258e-01
-9.073480367660522461e-01 2.410390615463256836e+00
1.215159535408020020e+00 3.214489668607711792e-02
7.986705899238586426e-01 6.380171179771423340e-01
6.515711545944213867e-01 2.781830132007598877e-01
-1.830554127693176270e+00 -6.658978462219238281e-01
-2.129615783691406250e+00 -6.684060692787170410e-01
2.776881158351898193e-01 1.007936358451843262e+00
1.250816226005554199e+00 -8.161187171936035156e-01
-4.049382507801055908e-01 3.993977308273315430e-01
1.292083978652954102e+00 1.556415200233459473e+00
5.823146700859069824e-01 1.817440241575241089e-01
1.930758804082870483e-01 -8.864169120788574219e-01
4.972528815269470215e-01 3.763519823551177979e-01
-1.274355649948120117e+00 7.672070860862731934e-01
1.595494985580444336e+00 3.971744537353515625e+00
-2.127076864242553711e+00 -6.452969908714294434e-01
-1.819949746131896973e-01 -1.002013206481933594e+00
-2.231701910495758057e-01 -5.685663819313049316e-01
5.561115145683288574e-01 -6.686470508575439453e-01
1.339962780475616455e-01 1.150271445512771606e-01
2.928115427494049072e-01 -1.008370399475097656e+00
1.117223381996154785e+00 -9.685699343681335449e-01
-1.226301789283752441e+00 9.039885401725769043e-01
5.204916596412658691e-01 -6.964697241783142090e-01
1.010539054870605469e+00 1.733683466911315918e+00
7.976025938987731934e-01 -8.962125778198242188e-01
1.132786512374877930e+00 -9.465680718421936035e-01
1.085304021835327148e+00 7.497029900550842285e-01
-5.777747035026550293e-01 -6.769179701805114746e-01
1.595281124114990234e+00 7.609638571739196777e-01
-3.919800221920013428e-01 5.453931093215942383e-01
1.293109774589538574e+00 -7.941290736198425293e-01
-1.347113847732543945e+00 -8.418092727661132812e-01
-1.536185145378112793e+00 1.164940297603607178e-01
7.348881363868713379e-01 3.046233892440795898e+00
-9.111875295639038086e-01 1.160402774810791016e+00
5.907942056655883789e-01 4.068605899810791016e+00
-9.035471081733703613e-01 3.885478246957063675e-03
4.596160054206848145e-01 1.412281155586242676e+00
2.340858727693557739e-01 2.309064865112304688e-01
-9.776815176010131836e-01 2.736568450927734375e-01
2.415167093276977539e+00 1.531962513923645020e+00
6.937289834022521973e-01 7.574882507324218750e-01


==> plot_data/alt_sun_dataset_replication_gauss.txt <==
1.092125624418258667e-01 -5.799889564514160156e-01
-7.192602753639221191e-01 -9.557797312736511230e-01
-3.435188055038452148e+00 -5.914452075958251953e-01
2.629267871379852295e-01 6.777756810188293457e-01
-1.337100028991699219e+00 -1.258601546287536621e-01
4.490076005458831787e-01 -4.956088066101074219e-01
4.299860298633575439e-01 5.097612738609313965e-02
1.300596356391906738e+00 1.596116065979003906e+00
-8.075028061866760254e-01 -1.403254568576812744e-01
7.183994650840759277e-01 1.009493842720985413e-01
8.335921764373779297e-01 -2.071988880634307861e-01
2.095778226852416992e+00 2.800572156906127930e+00
-8.106734156608581543e-01 -9.333978593349456787e-02
-6.098977327346801758e-01 -1.150155663490295410e+00
1.218124747276306152e+00 -5.384647846221923828e-01
8.958120942115783691e-01 -1.972845792770385742e-01
-6.348257064819335938e-01 -1.118973851203918457e+00
-1.809663772583007812e+00 -5.453194975852966309e-01
2.042328715324401855e-01 1.378304004669189453e+00
-1.648812413215637207e+00 7.422673106193542480e-01
-3.315259218215942383e-01 -9.268625974655151367e-01
-1.139205098152160645e+00 1.214082956314086914e+00
-6.428103148937225342e-02 -2.766499817371368408e-01
-4.635024666786193848e-01 -3.795117735862731934e-01
1.030872583389282227e+00 2.002711147069931030e-01
-2.039813280105590820e+00 1.891172230243682861e-01
4.491520226001739502e-01 -1.090952157974243164e+00
6.839593648910522461e-01 1.830575942993164062e+00
6.618861556053161621e-01 -1.862057894468307495e-01
1.071615338325500488e+00 -3.562631011009216309e-01
-3.016540110111236572e-01 -1.921261548995971680e+00
-1.383882164955139160e+00 9.724492430686950684e-01
1.181692123413085938e+00 -2.583625614643096924e-01
-9.802860021591186523e-01 -5.739022493362426758e-01
-1.457280367612838745e-01 -1.223440617322921753e-01
-3.992501497268676758e-01 -4.326012432575225830e-01
-1.750085949897766113e-01 -4.751478731632232666e-01
6.078940033912658691e-01 1.698987483978271484e+00
1.222165465354919434e+00 -2.767260670661926270e-01
-5.756943821907043457e-01 -2.503493428230285645e-01
-2.691472768783569336e-01 3.146460652351379395e-02
9.871432781219482422e-01 4.074463248252868652e-01
8.211514353752136230e-01 6.739516258239746094e-01
-8.604363203048706055e-01 1.741751134395599365e-01
-4.989297688007354736e-01 -1.750863552093505859e+00
-4.936724901199340820e-01 -3.082659840583801270e-02
-1.821046322584152222e-01 7.537918686866760254e-01
-4.272493124008178711e-01 1.452104330062866211e+00
-4.337857365608215332e-01 1.671567201614379883e+00
-1.428388357162475586e+00 2.028888165950775146e-01
7.640655040740966797e-01 -2.239739656448364258e+00
-3.289045095443725586e-01 2.088820040225982666e-01
4.646954238414764404e-01 2.570479512214660645e-01
-8.974455595016479492e-01 -2.298528403043746948e-01
-1.141629576683044434e+00 -1.704241275787353516e+00
-5.343257784843444824e-01 -9.363303780555725098e-01
9.564173221588134766e-01 1.413976907730102539e+00
-3.817212581634521484e-02 1.218851566314697266e+00
-1.550534248352050781e+00 -1.380440711975097656e+00
1.106211304664611816e+00 -2.562181055545806885e-01
7.648363709449768066e-01 1.884881973266601562e+00
1.156384468078613281e+00 5.875243544578552246e-01
7.525427341461181641e-01 -1.214558124542236328e+00
2.624498307704925537e-02 7.272107601165771484e-01
6.784450411796569824e-01 1.384167373180389404e-01
1.260906457901000977e+00 1.497164964675903320e+00
3.608958423137664795e-01 6.673505902290344238e-02
-1.383400917053222656e+00 1.174157857894897461e+00
8.191482424736022949e-01 1.252954244613647461e+00
-2.535860240459442139e-01 1.130495548248291016e+00
-4.904029965400695801e-01 3.493620157241821289e-01
-1.697599411010742188e+00 7.721336185932159424e-02
-2.498342096805572510e-01 1.244771182537078857e-01
-1.117361545562744141e+00 -1.949682980775833130e-01
-3.319211900234222412e-01 1.262836456298828125e+00
7.244586944580078125e-02 -1.371617555618286133e+00
-1.974969953298568726e-01 -6.751283407211303711e-01
-1.323422074317932129e+00 2.002787351608276367e+00
1.067766427993774414e+00 -5.880246162414550781e-01
-9.779950380325317383e-01 1.150287389755249023e+00
9.586393237113952637e-01 1.889297962188720703e+00
3.884907662868499756e-01 -3.634374141693115234e-01
3.956977128982543945e-01 -1.310294389724731445e+00
1.381542235612869263e-01 -8.041004538536071777e-01
8.888190984725952148e-02 -9.464253783226013184e-01
1.027124762535095215e+00 3.081467747688293457e-01
-6.349001526832580566e-01 -1.306089997291564941e+00
8.036080598831176758e-01 1.206994056701660156e+00
-1.692620068788528442e-01 -6.820464879274368286e-02
-4.298350811004638672e-01 -5.885217189788818359e-01
3.841519951820373535e-01 2.283647656440734863e-02
-1.476703137159347534e-01 5.622591972351074219e-01
1.184481978416442871e+00 6.906037330627441406e-01
1.515474319458007812e+00 1.861546277999877930e+00
-2.292521953582763672e+00 8.161045908927917480e-01
1.440971493721008301e+00 8.977253735065460205e-02
6.054845452308654785e-01 -1.004519224166870117e+00
-1.215843111276626587e-01 -1.143653631210327148e+00
1.217892169952392578e+00 2.911360263824462891e-01
-2.250418901443481445e+00 -1.065682768821716309e+00
-1.312621474266052246e+00 8.521695137023925781e-01
-1.484708935022354126e-01 1.616254448890686035e-01
1.026078104972839355e+00 -3.529536128044128418e-01
3.998889923095703125e-01 7.192724943161010742e-02
6.784341931343078613e-01 -7.757863998413085938e-01
5.080770254135131836e-01 1.285809040069580078e+00
-1.508108433336019516e-02 -3.977763652801513672e-01
-2.487734854221343994e-01 6.476215720176696777e-01
2.200958132743835449e-01 -4.208017289638519287e-01
9.001789093017578125e-01 7.309769392013549805e-01
-9.030399918556213379e-01 -1.756608724594116211e+00
5.643917322158813477e-01 1.170203685760498047e-01
4.676863551139831543e-01 -1.538119554519653320e+00
1.573475241661071777e+00 6.687057018280029297e-02
5.538375377655029297e-01 1.093182086944580078e+00
-7.882384061813354492e-01 -1.014702439308166504e+00
1.090805172920227051e+00 -7.875598073005676270e-01
1.311313748359680176e+00 9.994766712188720703e-01
-1.913642883300781250e+00 -4.476976990699768066e-01
-1.600452899932861328e+00 4.825363159179687500e-01
-1.038352012634277344e+00 1.213238716125488281e+00
1.542871296405792236e-01 1.094698905944824219e+00
-3.949701786041259766e-01 2.569460868835449219e-02
-6.412228941917419434e-01 -2.571712493896484375e+00
-2.559287250041961670e-01 -2.546579837799072266e-01
-1.374430298805236816e+00 -8.061298727989196777e-01
-2.034681141376495361e-01 -2.207975864410400391e+00
1.067463457584381104e-01 6.977701187133789062e-02
-1.410548090934753418e+00 -2.749373912811279297e-01
-1.106165766716003418e+00 9.193339347839355469e-01
1.138383150100708008e+00 -1.088115215301513672e+00
-1.279816389083862305e+00 9.034045785665512085e-02
3.190116584300994873e-02 -1.583884358406066895e-01
-5.093393921852111816e-01 -1.002193689346313477e+00
-1.755586504936218262e+00 7.430503964424133301e-01
-8.231984376907348633e-01 -8.960367441177368164e-01
-1.183544158935546875e+00 3.496223211288452148e+00
5.366643071174621582e-01 -8.363538384437561035e-01
5.306353569030761719e-01 -6.123437881469726562e-01
1.799249887466430664e+00 3.680198490619659424e-01
5.801264941692352295e-02 9.880197644233703613e-01
-2.205675363540649414e+00 -3.675052523612976074e-02
2.222523927688598633e+00 2.309985399246215820e+00
2.835861742496490479e-01 -1.153610229492187500e+00
-2.051075935363769531e+00 -1.719871163368225098e-01
-1.564523339271545410e+00 1.200894355773925781e+00
3.740587234497070312e-01 -7.223127484321594238e-01
1.546495079994201660e+00 3.366708755493164062e-03
-2.903902530670166016e-01 1.393583774566650391e+00
-2.558909654617309570e-01 4.081085920333862305e-01
1.034534811973571777e+00 -9.979128241539001465e-01
-8.470819592475891113e-01 -3.860846161842346191e-01
-2.450553923845291138e-01 9.039981961250305176e-01
-5.489351749420166016e-01 -3.546421229839324951e-01
1.059148788452148438e+00 -9.470493197441101074e-01
-1.428075075149536133e+00 -4.276161193847656250e-01
-1.046908855438232422e+00 -9.630236625671386719e-01
-4.438299685716629028e-02 -9.184271097183227539e-03
-1.152639314532279968e-01 -4.339989274740219116e-02
-2.243960499763488770e-01 -9.366525411605834961e-01
1.222389578819274902e+00 7.950379252433776855e-01
-6.968357563018798828e-01 -1.483022451400756836e+00
3.746327459812164307e-01 -1.162737607955932617e+00
1.702585816383361816e+00 8.453278541564941406e-01
7.065315842628479004e-01 -1.227997615933418274e-02
7.546343207359313965e-01 4.393871426582336426e-01
-6.510214209556579590e-01 8.179216980934143066e-01
-5.848680734634399414e-01 -6.050909161567687988e-01
-7.346741557121276855e-01 -1.471208810806274414e+00
2.514484405517578125e+00 2.480736017227172852e+00
-2.397515773773193359e-01 -1.502841114997863770e-01
7.289059758186340332e-01 -1.117977052927017212e-01
6.663448810577392578e-01 -4.270007610321044922e-01
1.153027653694152832e+00 4.829375445842742920e-01
8.141860961914062500e-01 8.286817669868469238e-01
-1.352742671966552734e+00 1.303619146347045898e-01
-1.934032887220382690e-01 -1.100060269236564636e-01
1.941887438297271729e-01 -3.607918620109558105e-01
1.307917356491088867e+00 4.488177597522735596e-01
7.107395529747009277e-01 1.173251152038574219e+00
2.804094739258289337e-02 -1.370877265930175781e+00
-1.484938621520996094e+00 -6.872432827949523926e-01
-1.541152238845825195e+00 4.440084099769592285e-02
3.119992911815643311e-01 -1.225949287414550781e+00
1.070119142532348633e-01 1.264148950576782227e+00
6.894377470016479492e-01 -7.507988214492797852e-01
9.455295801162719727e-01 7.928561568260192871e-01
-5.715610459446907043e-02 -1.389549255371093750e+00
-5.437389612197875977e-01 -1.057145357131958008e+00
-2.574360668659210205e-01 -1.550316333770751953e+00
1.279011845588684082e+00 2.196803987026214600e-01
5.929310321807861328e-01 -7.332032322883605957e-01
-8.582048416137695312e-01 -1.720152854919433594e+00
-1.254149556159973145e+00 -3.037715256214141846e-01
-8.270484805107116699e-01 2.089459002017974854e-01
9.907712936401367188e-01 1.430363893508911133e+00
4.211922287940979004e-01 -3.279909491539001465e-01
-6.051206588745117188e-01 3.468448519706726074e-01
-7.006310820579528809e-01 -4.867048263549804688e-01
-7.088349461555480957e-01 -6.133409142494201660e-01
1.375483036041259766e+00 1.026029348373413086e+00
-1.420043706893920898e+00 -8.064970374107360840e-02
-7.013843655586242676e-01 8.692972064018249512e-01
6.217422485351562500e-01 -2.854413986206054688e-01
5.777247548103332520e-01 -4.638699293136596680e-01
-3.052044808864593506e-01 -5.197185873985290527e-01
-8.602813482284545898e-01 -1.065573692321777344e+00
-3.210656642913818359e-01 -1.138979434967041016e+00
5.564566850662231445e-01 7.883918881416320801e-01
-5.035593509674072266e-01 4.905196428298950195e-01
1.074257731437683105e+00 2.041756629943847656e+00
-9.089524745941162109e-01 -1.821150302886962891e+00
-5.589652657508850098e-01 6.337373852729797363e-01
-3.817897140979766846e-01 -1.614306926727294922e+00
-6.536912173032760620e-02 2.285496592521667480e-01
1.562143415212631226e-01 -4.508142471313476562e-01
-5.167910456657409668e-02 6.522906422615051270e-01
-4.101960361003875732e-01 -3.983151614665985107e-01
8.258050084114074707e-01 1.278908729553222656e+00
2.173602581024169922e-01 -1.550627946853637695e+00
8.050653934478759766e-01 -1.717448949813842773e+00
1.324877262115478516e+00 7.938622832298278809e-01
1.362733364105224609e+00 1.183927953243255615e-01
1.110389590263366699e+00 -2.442654073238372803e-01
-6.496670842170715332e-02 4.614904522895812988e-01
8.587722778320312500e-01 1.419582128524780273e+00
-1.302288174629211426e+00 8.863081932067871094e-01
-1.661436796188354492e+00 2.144697189331054688e+00
-3.393046557903289795e-01 5.586242675781250000e-01
3.678983747959136963e-01 1.432685375213623047e+00
8.011677265167236328e-01 9.924906492233276367e-01
1.027461051940917969e+00 6.674697399139404297e-01
-1.182873487472534180e+00 3.805010914802551270e-01
-1.549742698669433594e+00 -5.341175198554992676e-01
7.155358195304870605e-01 -1.208209037780761719e+00
3.376059606671333313e-02 1.144692450761795044e-01
1.268099188804626465e+00 -4.170165657997131348e-01
-6.013308167457580566e-01 -2.201020717620849609e+00
-3.162309229373931885e-01 -7.035992741584777832e-01
4.641930758953094482e-01 -2.151272445917129517e-02
1.298185944557189941e+00 1.956268846988677979e-01
7.719506025314331055e-01 8.379471302032470703e-01
5.934948325157165527e-01 -1.823147773742675781e+00
-8.010461926460266113e-01 -3.462756276130676270e-01
1.151293039321899414e+00 -4.271306395530700684e-01
-1.345116496086120605e+00 8.149977326393127441e-01
1.228474855422973633e+00 -1.019114732742309570e+00
-8.848374485969543457e-01 -5.692372322082519531e-01
2.767616808414459229e-01 4.583488106727600098e-01
1.202295303344726562e+00 -8.820772767066955566e-01
1.403632164001464844e+00 7.851972579956054688e-01
-8.227811455726623535e-01 -4.084803760051727295e-01
1.075351357460021973e+00 7.938750982284545898e-01
-5.901359319686889648e-01 -3.117393255233764648e-01
8.559016585350036621e-01 -2.115008234977722168e-01
-3.593292236328125000e-01 -8.696019649505615234e-01
1.452845335006713867e+00 6.053972840309143066e-01
-6.348725408315658569e-03 4.612022638320922852e-01
1.409178733825683594e+00 -3.269661664962768555e-01
2.709013819694519043e-01 5.900353193283081055e-01
4.053968191146850586e-01 -5.258502438664436340e-02
1.146022319793701172e+00 -1.711619496345520020e-01
-5.995011925697326660e-01 1.634560823440551758e+00
8.637410402297973633e-02 1.654668331146240234e+00
1.138726592063903809e+00 -9.609520435333251953e-02
-2.953103780746459961e+00 1.654339075088500977e+00
9.736822843551635742e-01 4.165704846382141113e-01
-1.134724497795104980e+00 7.915366888046264648e-01
-6.786080598831176758e-01 -1.556672334671020508e+00
-6.603862643241882324e-01 -5.188238620758056641e-01
-8.963666111230850220e-02 1.177040636539459229e-01
-3.850336074829101562e-01 6.000596880912780762e-01
4.333710968494415283e-01 -1.867866516113281250e-01
-1.649690508842468262e+00 -2.501594126224517822e-01
-1.249336242675781250e+00 -1.445551395416259766e+00
4.797347187995910645e-01 -2.677525281906127930e-01
-3.478808701038360596e-01 -1.066441059112548828e+00
1.456802725791931152e+00 7.437500953674316406e-01
-1.456750273704528809e+00 1.986788511276245117e+00
-3.396619558334350586e-01 -9.097578525543212891e-01
-1.272772550582885742e+00 1.673298358917236328e+00
-1.739883065223693848e+00 -1.635555326938629150e-01
-3.973501920700073242e-01 -1.479324251413345337e-01
8.491568565368652344e-01 -6.881207227706909180e-01
-8.186432123184204102e-01 1.133376598358154297e+00
5.061655044555664062e-01 6.211090087890625000e-02
4.687155187129974365e-01 4.329608678817749023e-01
-4.898980259895324707e-02 -1.683170080184936523e+00
-1.770044803619384766e+00 -9.419767260551452637e-01
-1.419562935829162598e+00 -1.218139648437500000e+00
2.935509979724884033e-01 2.086560249328613281e+00
-7.220578193664550781e-02 -1.673427969217300415e-01
-1.226054668426513672e+00 7.124211639165878296e-02
-1.796622633934020996e+00 -9.349789023399353027e-01
3.329668343067169189e-01 1.577940464019775391e+00
1.790763020515441895e+00 5.672523975372314453e-01
6.533890962600708008e-01 7.434494793415069580e-02
1.213472247123718262e+00 -4.946547150611877441e-01
1.211683273315429688e+00 -7.701681256294250488e-01
1.149432897567749023e+00 7.079993486404418945e-01
-3.419176936149597168e-01 -1.527599573135375977e+00
5.713577866554260254e-01 -5.673115253448486328e-01
-1.543163061141967773e-01 -7.851703166961669922e-01
7.079453468322753906e-01 -9.865331649780273438e-01
9.535343647003173828e-01 3.719325363636016846e-01
-7.755854129791259766e-01 2.156355381011962891e-01
-9.143872857093811035e-01 3.768866062164306641e-01
1.235130786895751953e+00 8.540270328521728516e-01
8.092830181121826172e-01 -5.395758748054504395e-01
6.632640361785888672e-01 1.334692955017089844e+00
-1.835792779922485352e+00 1.210479497909545898e+00
-2.137182235717773438e+00 5.212917923927307129e-01
2.866816520690917969e-01 1.399315595626831055e-01
1.265111327171325684e+00 -9.395965933799743652e-01
-3.858528137207031250e-01 -6.062324643135070801e-01
1.285809040069580078e+00 1.319228410720825195e+00
5.947120189666748047e-01 9.270726144313812256e-02
1.876808404922485352e-01 -1.060414075851440430e+00
4.945757687091827393e-01 1.847170352935791016e+00
-1.278777241706848145e+00 -6.102004051208496094e-01
1.586519241333007812e+00 -1.934417486190795898e-01
-2.142304182052612305e+00 1.023809432983398438e+00
-1.858443170785903931e-01 -1.763847470283508301e-02
-2.157876491546630859e-01 -4.260610342025756836e-01
5.681104063987731934e-01 6.273686289787292480e-01
1.210904046893119812e-01 -7.490562796592712402e-01
2.983844578266143799e-01 -7.484642267227172852e-01
1.117500662803649902e+00 4.587648510932922363e-01
-1.222203493118286133e+00 -9.978110194206237793e-01
4.923384785652160645e-01 -7.323846220970153809e-03
1.012325167655944824e+00 -8.368244767189025879e-02
7.962833642959594727e-01 -3.313117921352386475e-01
1.102594614028930664e+00 -6.758933663368225098e-01
1.092189788818359375e+00 7.274307012557983398e-01
-5.568916201591491699e-01 1.684647083282470703e+00
1.600376844406127930e+00 4.160788655281066895e-01
-3.830019831657409668e-01 -3.350040912628173828e-01
1.286070227622985840e+00 1.456990480422973633e+00
-1.350049138069152832e+00 1.683462142944335938e+00
-1.532365202903747559e+00 -9.018082022666931152e-01
7.256788611412048340e-01 3.030320107936859131e-01
-8.777998089790344238e-01 -2.875905752182006836e+00
5.920228958129882812e-01 2.711811363697052002e-01
-8.964619636535644531e-01 6.319244503974914551e-01
4.717043936252593994e-01 1.367828845977783203e+00
2.327282279729843140e-01 -1.018493890762329102e+00
-9.666197299957275391e-01 3.052878677845001221e-01
2.417709589004516602e+00 3.701673030853271484e+00
6.936432719230651855e-01 -4.231765568256378174e-01


==> plot_data/example_dataset.txt <==
-5.740274786949157715e-01 6.735759973526000977e-01
-1.429339766502380371e+00 6.108947396278381348e-01
-1.596339821815490723e+00 -2.462114334106445312e+00
-1.395105123519897461e+00 -1.629638910293579102e+00
-1.042218327522277832e+00 -1.161167740821838379e+00
-1.145430803298950195e+00 -2.052252769470214844e+00
3.473473712801933289e-02 9.607336521148681641e-01
-1.227801918983459473e+00 -1.908242106437683105e+00
-1.573688864707946777e+00 6.749681234359741211e-01
-8.045608401298522949e-01 6.495126485824584961e-01
-1.074616670608520508e+00 7.174671292304992676e-01
-7.888753414154052734e-01 -1.143585681915283203e+00
-8.207952976226806641e-01 -1.342018723487854004e+00
-2.173417359590530396e-01 -3.157801032066345215e-01
-1.484956622123718262e+00 -2.134341001510620117e+00
-3.727749586105346680e-01 -7.094779610633850098e-01
9.366434812545776367e-01 3.008327484130859375e-01
-5.087715387344360352e-01 -1.041522026062011719e+00
-1.650978207588195801e+00 -1.976646542549133301e+00
3.343120217323303223e-01 1.051971197128295898e+00
-1.233777403831481934e+00 -1.911382436752319336e+00
1.237763524055480957e+00 6.361783146858215332e-01
-3.951293230056762695e-02 -5.789759159088134766e-01
-1.020505189895629883e+00 7.640690207481384277e-01
4.817398190498352051e-01 3.232448399066925049e-01
-5.439050868153572083e-02 -9.424291551113128662e-02
-1.262276053428649902e+00 -1.667085528373718262e+00
2.355489432811737061e-01 2.158583104610443115e-01
-6.120855733752250671e-02 -6.677870154380798340e-01
7.709378600120544434e-01 1.168005585670471191e+00
-1.257925629615783691e+00 5.519348978996276855e-01
2.628503143787384033e-01 6.838741898536682129e-02
-1.094880223274230957e+00 -1.667387008666992188e+00
-5.676214098930358887e-01 -1.001040458679199219e+00
-1.844992637634277344e+00 4.691617190837860107e-01
-8.842175453901290894e-02 9.542961120605468750e-01
-1.753124743700027466e-01 8.397253751754760742e-01
1.478743106126785278e-01 -4.098526537418365479e-01
8.063476085662841797e-01 1.243740677833557129e+00
4.292617142200469971e-01 4.228400290012359619e-01
-1.416451811790466309e+00 -1.659641861915588379e+00
8.553041815757751465e-01 3.112630546092987061e-01
-1.000364422798156738e+00 -1.874102592468261719e+00
-7.171329259872436523e-01 -7.758805751800537109e-01
3.381873965263366699e-01 -2.328869253396987915e-01
-7.949823737144470215e-01 -1.586059331893920898e+00
2.120912820100784302e-02 -5.883334875106811523e-01
-1.280568003654479980e+00 -9.607000946998596191e-01
-1.127283722162246704e-01 -4.373511075973510742e-01
-7.539421916007995605e-01 -8.864775300025939941e-01
-1.058323025703430176e+00 -1.612155795097351074e+00
-1.042872190475463867e+00 7.463257908821105957e-01
1.034088253974914551e+00 1.292521238327026367e+00
-1.256738662719726562e+00 -1.791616201400756836e+00
3.459205627441406250e-01 2.338346093893051147e-02
-1.753097474575042725e-01 1.035042762756347656e+00
-1.578449010848999023e+00 -2.166237592697143555e+00
-1.654956936836242676e+00 5.573172569274902344e-01
-2.787103354930877686e-01 8.196955919265747070e-01
-6.927064061164855957e-01 6.887414455413818359e-01
-9.169201850891113281e-01 -2.550874054431915283e-01
1.181990742683410645e+00 1.322625279426574707e+00
6.027508527040481567e-02 -5.199251770973205566e-01
-2.480335712432861328e+00 -2.063748836517333984e+00
1.226142406463623047e+00 7.314317822456359863e-01
-1.601497411727905273e+00 -2.238761663436889648e+00
1.176616549491882324e+00 6.919686794281005859e-01
9.775636196136474609e-01 5.223671197891235352e-01
-2.109416127204895020e-01 -3.854174911975860596e-01
-1.221305966377258301e+00 -1.676660418510437012e+00
8.389641046524047852e-01 2.043923288583755493e-01
-2.196580469608306885e-01 -6.948789954185485840e-01
-5.834850072860717773e-01 -1.238292455673217773e+00
8.321768045425415039e-01 4.277596175670623779e-01
-1.373536229133605957e+00 -1.927746653556823730e+00
4.701704680919647217e-01 1.100765824317932129e+00
2.077483892440795898e+00 1.121478080749511719e+00
-2.909862697124481201e-01 -5.628045797348022461e-01
-6.791250705718994141e-01 -7.750756740570068359e-01
-7.289859652519226074e-01 -9.496145248413085938e-01
-5.142967700958251953e-01 -1.148047685623168945e+00
-7.430101037025451660e-01 -1.217824935913085938e+00
1.381054639816284180e+00 7.059119939804077148e-01
2.104653596878051758e+00 1.719825267791748047e+00
3.120984733104705811e-01 1.020662069320678711e+00
2.006494998931884766e-01 9.585329890251159668e-01
3.656821548938751221e-01 -1.077366694808006287e-01
-5.852554440498352051e-01 7.283633351325988770e-01
9.958361983299255371e-01 1.240824460983276367e+00
6.083278059959411621e-01 1.124905467033386230e+00
-8.608892560005187988e-02 -4.826951622962951660e-01
-1.249928712844848633e+00 6.138148307800292969e-01
-9.224398732185363770e-01 -1.706133008003234863e+00
-6.900073289871215820e-01 -1.396854758262634277e+00
-2.952601909637451172e-01 -9.016385674476623535e-01
-2.853074073791503906e-01 -9.324240088462829590e-01
-3.390514850616455078e-01 8.946027159690856934e-01
1.202606186270713806e-01 -4.650845527648925781e-01
-4.876916110515594482e-01 -1.175504326820373535e+00
-9.173812866210937500e-01 -1.317882418632507324e+00
6.913713812828063965e-01 4.340327382087707520e-01
2.574196457862854004e-01 9.514400959014892578e-01
9.923677444458007812e-01 1.239163994789123535e+00
7.537729144096374512e-01 1.674398183822631836e-01
4.964856207370758057e-01 1.410346329212188721e-01
-2.933718264102935791e-01 -3.760864138603210449e-01
-6.205942630767822266e-01 6.468316912651062012e-01
1.221063375473022461e+00 1.327865839004516602e+00
5.973662137985229492e-01 8.219147473573684692e-02
2.430310845375061035e-01 -4.829425737261772156e-02
2.008796453475952148e+00 1.699799299240112305e+00
-9.084194898605346680e-01 5.727863907814025879e-01
6.104466915130615234e-01 1.147445917129516602e+00
-3.701450526714324951e-01 -2.907078862190246582e-01
-1.528311967849731445e+00 -1.797607541084289551e+00
-8.355872035026550293e-01 -1.380167961120605469e+00
9.513747096061706543e-01 3.785943984985351562e-01
-6.394529938697814941e-01 -1.093464374542236328e+00
8.307413458824157715e-01 1.270537495613098145e+00
-5.825295448303222656e-01 -1.093826651573181152e+00
-8.750283718109130859e-01 6.955726742744445801e-01
-6.906968355178833008e-01 -1.087745904922485352e+00
-4.890934526920318604e-01 -1.085277557373046875e+00
6.638873219490051270e-01 1.111577033996582031e+00
-9.830725193023681641e-01 -1.793059110641479492e+00
1.490963101387023926e+00 7.491555213928222656e-01
-8.025747537612915039e-01 -1.580468654632568359e+00
-8.930863738059997559e-01 -1.467596292495727539e+00
1.580997467041015625e+00 1.484276413917541504e+00
2.433810085058212280e-01 -1.961855739355087280e-01
6.238146424293518066e-01 2.317538261413574219e-01
1.208159446716308594e+00 6.836590170860290527e-01
-7.398440837860107422e-01 -1.350069999694824219e+00
-4.866642653942108154e-01 -7.865960597991943359e-01
-2.811706364154815674e-01 -8.254334330558776855e-01
3.428225219249725342e-01 -2.176724076271057129e-01
-4.868873059749603271e-01 -1.058362245559692383e+00
-1.464187979698181152e+00 -1.342081785202026367e+00
7.738978862762451172e-01 3.061131536960601807e-01
-1.138787627220153809e+00 -1.972131848335266113e+00
2.127006947994232178e-01 -3.336917757987976074e-01
-1.607208102941513062e-01 -6.196436882019042969e-01
-1.222137212753295898e+00 -1.289244174957275391e+00
-5.473044514656066895e-01 -1.091581821441650391e+00
1.076789855957031250e+00 4.928601980209350586e-01
-7.641863077878952026e-02 -4.844731986522674561e-01
1.666118264198303223e+00 1.524177551269531250e+00
-1.392116785049438477e+00 5.171321630477905273e-01
-2.374418675899505615e-01 -4.011340141296386719e-01
-1.691546440124511719e+00 -2.276567697525024414e+00
1.384553015232086182e-01 -7.780022919178009033e-02
4.277683794498443604e-02 -3.186742961406707764e-01
6.001259684562683105e-01 2.014167159795761108e-01
2.686851099133491516e-02 -4.506784081459045410e-01
-6.818210482597351074e-01 -1.014222383499145508e+00
1.067206144332885742e+00 4.479807913303375244e-01
-6.082704663276672363e-01 -1.093960046768188477e+00
5.937551259994506836e-01 -1.220298558473587036e-02
-4.000416994094848633e-01 8.824706673622131348e-01
1.080115079879760742e+00 4.690500199794769287e-01
-4.348932951688766479e-02 8.675364851951599121e-01
3.061991930007934570e+00 2.076684951782226562e+00
-1.014157533645629883e-01 8.801332116127014160e-01
1.600082874298095703e+00 1.489920139312744141e+00
-1.072033286094665527e+00 -1.849206805229187012e+00
-1.299623370170593262e+00 4.878157079219818115e-01
5.810588002204895020e-01 4.880849272012710571e-02
-3.166179656982421875e-01 -3.992559015750885010e-01
4.741843342781066895e-01 -7.539533823728561401e-02
-2.822389639914035797e-02 -1.185706108808517456e-01
-1.091108441352844238e+00 5.825901031494140625e-01
-4.170468449592590332e-01 -9.569343328475952148e-01
3.928270041942596436e-01 -1.922702938318252563e-01
1.304900407791137695e+00 1.454137921333312988e+00
-2.355733215808868408e-01 7.685110569000244141e-01
-2.866180241107940674e-01 -1.596159934997558594e-01
1.263717561960220337e-01 -2.846424579620361328e-01
1.548496484756469727e+00 8.885125517845153809e-01
1.423513889312744141e-01 -1.047044321894645691e-01
-8.552685976028442383e-01 -8.973122835159301758e-01
6.110233068466186523e-01 1.188258454203605652e-01
4.321693181991577148e-01 1.034593462944030762e+00
8.595335483551025391e-01 5.264179110527038574e-01
8.827697634696960449e-01 1.239103436470031738e+00
1.584695816040039062e+00 9.054920673370361328e-01
-1.065845414996147156e-01 -3.724839389324188232e-01
1.484502315521240234e+00 8.129091858863830566e-01
3.739607334136962891e-01 1.027177095413208008e+00
-6.453244686126708984e-01 -1.264293670654296875e+00
-2.877010703086853027e-01 7.538598775863647461e-01
2.337849378585815430e+00 1.276087999343872070e+00
1.034311056137084961e+00 4.050312638282775879e-01
-8.088759183883666992e-01 -1.510523796081542969e+00
-4.411800801753997803e-01 -1.106050133705139160e+00
1.154876708984375000e+00 4.633598625659942627e-01
-1.399214863777160645e+00 5.272728800773620605e-01
-2.049210548400878906e+00 -2.159476518630981445e+00
1.081622004508972168e+00 4.522961080074310303e-01
9.632775783538818359e-01 1.264861702919006348e+00
-1.367110967636108398e+00 -1.644816994667053223e+00
-5.474578589200973511e-02 -5.100960135459899902e-01
1.304636836051940918e+00 1.367592811584472656e+00
1.648058056831359863e+00 1.539584517478942871e+00
-1.730914235115051270e+00 -1.250926733016967773e+00
1.598532915115356445e+00 8.129421472549438477e-01
-2.272064685821533203e-01 -1.900279223918914795e-01
3.372490108013153076e-01 -1.006562784314155579e-01
-1.354042768478393555e+00 -2.288583278656005859e+00
1.464837789535522461e+00 9.777109622955322266e-01
-1.747936308383941650e-01 8.967045545578002930e-01
-4.790253937244415283e-01 -4.515553414821624756e-01
1.265252113342285156e+00 7.418485879898071289e-01
1.094081904739141464e-02 8.504167199134826660e-01
6.078462004661560059e-01 2.997170388698577881e-01
-2.527204275131225586e+00 1.096274495124816895e+00
7.214630246162414551e-01 1.159602403640747070e+00
1.234217166900634766e+00 1.448701500892639160e+00
-1.083519101142883301e+00 -1.752446174621582031e+00
-6.614805459976196289e-01 -9.951809048652648926e-01
-1.076699256896972656e+00 5.218036174774169922e-01
2.559502422809600830e-01 -2.998704910278320312e-01
5.681576132774353027e-01 1.353827416896820068e-01
5.293787121772766113e-01 -3.744290443137288094e-03
4.801442027091979980e-01 -6.633298937231302261e-03
1.520086526870727539e+00 7.508143186569213867e-01
-2.075921773910522461e+00 4.868179857730865479e-01
1.806510329246520996e+00 1.064266085624694824e+00
-7.573053836822509766e-01 -4.391807317733764648e-01
8.824444413185119629e-01 3.147927224636077881e-01
-6.837222576141357422e-01 -8.194847702980041504e-01
4.026317298412322998e-01 -8.470492064952850342e-02
1.169231534004211426e+00 5.239527821540832520e-01
4.916923940181732178e-01 1.094771385192871094e+00
-9.470422267913818359e-01 -1.609355926513671875e+00
-2.334541827440261841e-01 -8.313066959381103516e-01
1.017225980758666992e+00 5.886903405189514160e-01
-1.082213282585144043e+00 -1.505928158760070801e+00
-1.181406259536743164e+00 5.002304911613464355e-01
9.368225336074829102e-01 3.433094620704650879e-01
9.288504123687744141e-01 1.214936017990112305e+00
8.270981311798095703e-01 1.192173123359680176e+00
3.737734854221343994e-01 -1.892628371715545654e-01
2.266683101654052734e+00 1.247535824775695801e+00
-5.324506759643554688e-01 -7.818514108657836914e-01
4.635722637176513672e-01 -8.373543620109558105e-02
4.028431326150894165e-02 9.783039689064025879e-01
2.654695034027099609e+00 1.551159381866455078e+00
1.833990216255187988e+00 9.645045995712280273e-01
6.415523588657379150e-02 9.669229984283447266e-01
1.035147786140441895e+00 3.812857270240783691e-01
-3.662054538726806641e-01 -9.458779096603393555e-01
3.689422011375427246e-01 -1.735027134418487549e-01
-6.491127014160156250e-01 -8.113430738449096680e-01
5.479863882064819336e-01 -1.345202419906854630e-02
9.957505464553833008e-01 1.337403774261474609e+00
-1.746578514575958252e-02 -5.218682289123535156e-01
-2.016468793153762817e-01 7.823483943939208984e-01
-1.234778240323066711e-01 -5.061255097389221191e-01
8.320973515510559082e-01 3.710414767265319824e-01
1.775420784950256348e+00 1.585961103439331055e+00
-4.289887845516204834e-01 8.285471200942993164e-01
-1.841695308685302734e+00 -9.724224209785461426e-01
4.264144897460937500e-01 4.923970997333526611e-01
-8.339296579360961914e-01 -1.066598176956176758e+00
9.438602328300476074e-01 1.255642175674438477e+00
4.072893857955932617e-01 -1.723625510931015015e-01
-4.211230278015136719e-01 -1.030094146728515625e+00
-8.309170007705688477e-01 6.109013557434082031e-01
6.811306476593017578e-01 9.893441945314407349e-02
-4.379804134368896484e-01 -8.097628951072692871e-01
7.986285723745822906e-03 -5.406304597854614258e-01
6.791805624961853027e-01 1.158324480056762695e+00
1.127707242965698242e+00 6.542000770568847656e-01
3.993814885616302490e-01 1.000785708427429199e+00
-2.090837955474853516e+00 4.847205877304077148e-01
-3.430768847465515137e-01 1.030064225196838379e+00
-1.989588856697082520e+00 -7.623214125633239746e-01
5.894933938980102539e-01 7.358562946319580078e-02
5.963695645332336426e-01 3.599306568503379822e-02
9.974213838577270508e-01 1.274467468261718750e+00
-2.881511151790618896e-01 -5.882530212402343750e-01
5.423664450645446777e-01 -5.621894821524620056e-02
-7.934997677803039551e-01 5.922056436538696289e-01
1.916936337947845459e-01 -3.385609984397888184e-01
-1.153734087944030762e+00 -2.076373338699340820e+00
8.018726110458374023e-02 8.862789273262023926e-01
1.038138747215270996e+00 4.869428575038909912e-01
-1.685321569442749023e+00 -8.982775211334228516e-01
-1.371720790863037109e+00 6.491782069206237793e-01
1.630234718322753906e+00 1.121277928352355957e+00
-5.419532656669616699e-01 6.677280068397521973e-01
1.005539774894714355e+00 4.030358195304870605e-01
2.892761826515197754e-01 -2.405552864074707031e-01
2.051220178604125977e+00 1.106893658638000488e+00
8.153615593910217285e-01 5.341198444366455078e-01
-3.954850435256958008e-01 -8.217095136642456055e-01
5.020483732223510742e-01 -9.044513106346130371e-02
-9.617918729782104492e-01 -1.796782374382019043e+00
-1.108395934104919434e+00 -1.792879819869995117e+00
1.507693886756896973e+00 1.465655326843261719e+00
-6.989588737487792969e-01 -1.132846832275390625e+00
1.853444278240203857e-01 -3.940679132938385010e-01
3.954026848077774048e-02 9.012749195098876953e-01
1.541005074977874756e-01 9.850122332572937012e-01
3.103315234184265137e-01 1.061201691627502441e+00
-1.202379107475280762e+00 -1.296507477760314941e+00
1.256924390792846680e+00 6.150560379028320312e-01
7.325567007064819336e-01 1.138664007186889648e+00
-2.892374433577060699e-02 8.411974906921386719e-01
-2.860995531082153320e+00 -1.343122839927673340e+00
1.253227591514587402e+00 6.772051453590393066e-01
-1.042171716690063477e+00 5.492768287658691406e-01
6.433484554290771484e-01 1.103615283966064453e+00
6.438715010881423950e-02 -5.399361848831176758e-01
4.123929142951965332e-01 -4.988402500748634338e-02
7.877959311008453369e-02 -4.824471473693847656e-01
2.609330654144287109e+00 1.471841573715209961e+00
-6.877726912498474121e-01 8.034279942512512207e-01
-2.262217044830322266e+00 5.477983951568603516e-01
-8.552485704421997070e-01 -1.359508633613586426e+00
1.394877076148986816e+00 7.005110979080200195e-01
-7.483115196228027344e-01 -9.473410844802856445e-01
-3.195733204483985901e-02 -4.380415081977844238e-01
2.778514623641967773e-01 -1.086972132325172424e-01
-4.560053646564483643e-01 -5.533608794212341309e-01
8.114966750144958496e-01 2.926777601242065430e-01
-1.731639504432678223e+00 -2.462182283401489258e+00
1.546940326690673828e+00 8.622962236404418945e-01
2.134644269943237305e+00 1.146313190460205078e+00
-4.815767109394073486e-01 -1.031337141990661621e+00
-6.137873530387878418e-01 -1.069790124893188477e+00
-1.101026654243469238e+00 -1.955041408538818359e+00
-7.213083505630493164e-01 6.883502006530761719e-01
8.567266464233398438e-01 4.241966605186462402e-01
1.649843603372573853e-01 9.219036698341369629e-01
3.620908856391906738e-01 9.838328361511230469e-01
3.283510208129882812e-01 -1.360546350479125977e-01
-2.661153487861156464e-02 -4.985627532005310059e-01
4.861984029412269592e-02 8.631467819213867188e-01
1.515133619308471680e+00 9.041755199432373047e-01
-6.395462155342102051e-01 -4.388588368892669678e-01
7.825087904930114746e-01 1.158543467521667480e+00
5.867639183998107910e-01 1.127839326858520508e+00
-3.926278948783874512e-01 9.680151939392089844e-01
8.075978755950927734e-01 1.198217511177062988e+00
5.615140497684478760e-02 -2.608011066913604736e-01
1.064288258552551270e+00 4.273347854614257812e-01
-1.007026314735412598e+00 -1.459425210952758789e+00
4.801551401615142822e-01 1.314664840698242188e+00
1.929935440421104431e-02 -5.770627856254577637e-01
3.137788176536560059e-01 -2.277855202555656433e-02
-4.607758224010467529e-01 -7.837933301925659180e-01
1.269063472747802734e+00 6.638557314872741699e-01
-1.459499597549438477e-01 1.838959902524948120e-01
1.281954199075698853e-01 -2.091456353664398193e-01
2.351933270692825317e-01 9.795454740524291992e-01
2.593702077865600586e-01 9.972789138555526733e-02
-1.621021628379821777e-01 -6.836618185043334961e-01
-4.370652735233306885e-01 -1.129390239715576172e+00
1.493413567543029785e+00 1.461618900299072266e+00
8.203420639038085938e-01 1.250105381011962891e+00
-1.009790182113647461e+00 5.352205038070678711e-01
1.081692218780517578e+00 8.516349792480468750e-01
-2.774797976016998291e-01 8.529680967330932617e-01
-5.897423028945922852e-01 -1.277195215225219727e+00
-2.351286649703979492e+00 4.934582114219665527e-01
-9.326419234275817871e-02 8.952449560165405273e-01
1.058472171425819397e-01 -2.250645160675048828e-01
-1.406925559043884277e+00 -2.098444700241088867e+00
4.176290035247802734e-01 -1.339302361011505127e-01
7.004218101501464844e-01 3.713505268096923828e-01
-5.086392164230346680e-01 -1.117936730384826660e+00
-4.439021348953247070e-01 -9.702354073524475098e-01
9.037865996360778809e-01 3.010743260383605957e-01
-6.234821677207946777e-01 -1.319221496582031250e+00
1.875362396240234375e-01 -1.761223673820495605e-01
-1.511959314346313477e+00 5.013386607170104980e-01
1.462213993072509766e+00 7.249472141265869141e-01
1.116986274719238281e+00 5.308346152305603027e-01
-5.567563772201538086e-01 -8.942452073097229004e-01
-1.023682117462158203e+00 -1.612074971199035645e+00
-1.063462376594543457e+00 5.735227465629577637e-01
-6.606468558311462402e-01 -1.240863919258117676e+00
7.536099851131439209e-02 -4.507944881916046143e-01
6.904428005218505859e-01 3.849976956844329834e-01
1.375898271799087524e-01 9.226506948471069336e-01
9.878700226545333862e-02 -4.603856801986694336e-01
-9.825696349143981934e-01 -1.803127765655517578e+00
-5.421681404113769531e-01 -1.158087611198425293e+00
6.797430515289306641e-01 1.121018752455711365e-01
-9.458244442939758301e-01 -1.626686334609985352e+00
1.072479605674743652e+00 3.979841172695159912e-01
5.889281630516052246e-01 1.127706646919250488e+00
2.767240285873413086e+00 1.534218430519104004e+00
-1.136501789093017578e+00 5.715480446815490723e-01
1.506169736385345459e-01 9.368798732757568359e-01
1.346385955810546875e+00 1.416832447052001953e+00
2.115866690874099731e-01 -3.867845237255096436e-02
-5.805774927139282227e-01 -5.929189324378967285e-01
-1.633119463920593262e+00 5.802991390228271484e-01
-2.303439617156982422e+00 4.565812945365905762e-01
-4.769308865070343018e-02 -5.684072375297546387e-01
-6.730035543441772461e-01 -1.339493751525878906e+00
-1.303812265396118164e+00 4.980286061763763428e-01
1.378558754920959473e+00 6.687266826629638672e-01
1.121711373329162598e+00 4.442910850048065186e-01
-3.179637789726257324e-01 -3.851301074028015137e-01
1.913180589675903320e+00 1.014054179191589355e+00
7.352162003517150879e-01 3.780236840248107910e-01
-7.069268226623535156e-01 6.211615800857543945e-01
-1.600807189941406250e+00 -1.725866556167602539e+00
-7.730250954627990723e-01 -1.224186062812805176e+00
7.006329894065856934e-01 1.262392163276672363e+00
-1.871414333581924438e-01 7.868889570236206055e-01
-8.659067749977111816e-01 -1.403759121894836426e+00
8.498914837837219238e-01 3.433781564235687256e-01
7.878955006599426270e-01 1.161867022514343262e+00
6.751753091812133789e-01 1.035371273756027222e-01
-9.843017458915710449e-01 -1.677838087081909180e+00
-2.188352942466735840e-01 -3.947791755199432373e-01
1.520998328924179077e-01 -4.185079038143157959e-01
-1.482847809791564941e+00 -2.300572395324707031e+00
-8.290051817893981934e-01 -1.061523795127868652e+00
6.707026362419128418e-01 1.285989046096801758e+00
-8.018828630447387695e-01 -1.225701928138732910e+00
2.126747220754623413e-01 -3.717952668666839600e-01
-1.382227063179016113e+00 5.921428799629211426e-01
-3.113156855106353760e-01 -3.494299352169036865e-01
-1.216731905937194824e+00 -2.046528339385986328e+00
-1.049896001815795898e+00 -1.095881581306457520e+00
2.962256669998168945e-01 1.072898268699645996e+00
1.641811370849609375e+00 1.509489893913269043e+00
-7.249200344085693359e-01 6.329416632652282715e-01
7.877959311008453369e-02 9.288293719291687012e-01
-3.036772906780242920e-01 1.010684490203857422e+00
-1.837397575378417969e+00 -2.432973623275756836e+00
5.770362615585327148e-01 3.202557563781738281e-01
5.210021734237670898e-01 -2.681933576241135597e-03
-1.185008659958839417e-01 -5.106548070907592773e-01
-3.701537251472473145e-01 8.728200197219848633e-01
6.366506814956665039e-01 2.055704593658447266e-01
1.471016168594360352e+00 8.665042519569396973e-01
1.929708123207092285e+00 1.627324938774108887e+00
-9.100344777107238770e-01 -1.261164784431457520e+00
-2.967165112495422363e-01 7.696349024772644043e-01
8.577732443809509277e-01 1.248450756072998047e+00
-3.821494281291961670e-01 7.094429731369018555e-01
-4.676239490509033203e-01 7.587556242942810059e-01
7.462574839591979980e-01 3.799937069416046143e-01
1.680872559547424316e+00 8.519057631492614746e-01
1.793991804122924805e+00 1.583156585693359375e+00
1.728601336479187012e+00 9.761692285537719727e-01
-5.969073995947837830e-02 8.227132558822631836e-01
-5.457146167755126953e-01 7.787863612174987793e-01
7.286382913589477539e-01 1.758040636777877808e-01
3.685487508773803711e-01 9.845485091209411621e-01
1.448580384254455566e+00 1.459910869598388672e+00
-1.430022478103637695e+00 4.840708076953887939e-01
8.817382454872131348e-01 5.438526868820190430e-01
8.231266736984252930e-01 2.405777275562286377e-01
2.782449960708618164e+00 1.549644589424133301e+00
-5.925435945391654968e-02 -5.889107584953308105e-01
-5.476077795028686523e-01 -7.974897623062133789e-01
3.210319876670837402e-01 1.101058602333068848e+00
-3.664377033710479736e-01 -1.865468621253967285e-01
8.324868679046630859e-01 1.173775792121887207e+00
3.293912112712860107e-01 -6.252375245094299316e-02
1.490663290023803711e+00 7.629413604736328125e-01
-6.519995927810668945e-01 -8.898850083351135254e-01
-8.357402086257934570e-01 -6.921007484197616577e-02
8.027060031890869141e-01 2.213561534881591797e-01
-5.056592822074890137e-01 -6.893641948699951172e-01
-9.807228446006774902e-01 -1.460797905921936035e+00
7.641655802726745605e-01 3.266047835350036621e-01
-1.380680084228515625e+00 -1.384070158004760742e+00
-8.771812319755554199e-01 2.586023211479187012e-01
-5.542627070099115372e-03 -5.605384111404418945e-01
9.794726967811584473e-02 8.842511773109436035e-01
1.065097451210021973e+00 4.347775578498840332e-01
-1.804022043943405151e-01 -4.858069419860839844e-01
-3.309515118598937988e-02 -1.110210046172142029e-01
-7.720456123352050781e-01 6.120998859405517578e-01
-7.156434655189514160e-02 -3.469621241092681885e-01
1.564006567001342773e+00 9.225164055824279785e-01
1.255354434251785278e-01 -3.857869505882263184e-01
-7.162773609161376953e-01 -1.162098884582519531e+00
9.125741124153137207e-01 2.813692688941955566e-01
-1.338565826416015625e+00 -2.097216367721557617e+00
-1.372371762990951538e-01 -6.576808094978332520e-01
-5.615316033363342285e-01 7.294043302536010742e-01
-3.590346276760101318e-01 9.708495736122131348e-01
8.920896798372268677e-02 8.928714394569396973e-01
-1.476337909698486328e+00 -4.585143029689788818e-01
-3.657801151275634766e-01 8.946855664253234863e-01
8.488180637359619141e-01 3.878584802150726318e-01
-1.360851287841796875e+00 5.736303925514221191e-01
1.671275854110717773e+00 8.996180295944213867e-01
1.799277186393737793e+00 1.575315594673156738e+00
8.571433424949645996e-01 4.287391304969787598e-01
3.905980661511421204e-02 -3.988993465900421143e-01


==> plot_data/example_dataset_replication.txt <==
-5.740274786949157715e-01 6.566889286041259766e-01
-1.429339766502380371e+00 -1.440547227859497070e+00
-1.596339821815490723e+00 -1.497824668884277344e+00
-1.395105123519897461e+00 -1.667275667190551758e+00
-1.042218327522277832e+00 -1.758750319480895996e+00
-1.145430803298950195e+00 8.863229155540466309e-01
3.473473712801933289e-02 -5.264948010444641113e-01
-1.227801918983459473e+00 6.033508181571960449e-01
-1.573688864707946777e+00 -1.497232794761657715e+00
-8.045608401298522949e-01 7.180281877517700195e-01
-1.074616670608520508e+00 -1.949580073356628418e+00
-7.888753414154052734e-01 -1.414682030677795410e+00
-8.207952976226806641e-01 -1.545696139335632324e+00
-2.173417359590530396e-01 8.527008891105651855e-01
-1.484956622123718262e+00 -8.863077163696289062e-01
-3.727749586105346680e-01 -9.903066158294677734e-01
9.366434812545776367e-01 1.379966259002685547e+00
-5.087715387344360352e-01 -1.099809765815734863e+00
-1.650978207588195801e+00 -2.466190814971923828e+00
3.343120217323303223e-01 2.271821051836013794e-01
-1.233777403831481934e+00 -1.302895426750183105e+00
1.237763524055480957e+00 6.006289720535278320e-01
-3.951293230056762695e-02 9.230413436889648438e-01
-1.020505189895629883e+00 -8.005625009536743164e-01
4.817398190498352051e-01 1.138570189476013184e+00
-5.439050868153572083e-02 -5.545156598091125488e-01
-1.262276053428649902e+00 -1.284804582595825195e+00
2.355489432811737061e-01 7.164307832717895508e-01
-6.120855733752250671e-02 8.167374134063720703e-01
7.709378600120544434e-01 4.603257775306701660e-01
-1.257925629615783691e+00 5.952400565147399902e-01
2.628503143787384033e-01 1.026247620582580566e+00
-1.094880223274230957e+00 -1.698399305343627930e+00
-5.676214098930358887e-01 -6.043388247489929199e-01
-1.844992637634277344e+00 4.164039790630340576e-01
-8.842175453901290894e-02 -4.259249269962310791e-01
-1.753124743700027466e-01 -5.288594961166381836e-01
1.478743106126785278e-01 -2.680937647819519043e-01
8.063476085662841797e-01 2.285763770341873169e-01
4.292617142200469971e-01 1.040712669491767883e-01
-1.416451811790466309e+00 -2.222946882247924805e+00
8.553041815757751465e-01 2.437621355056762695e-01
-1.000364422798156738e+00 -1.262443184852600098e+00
-7.171329259872436523e-01 -1.178545355796813965e+00
3.381873965263366699e-01 3.088584244251251221e-01
-7.949823737144470215e-01 -1.132638335227966309e+00
2.120912820100784302e-02 -5.739271640777587891e-01
-1.280568003654479980e+00 -1.660819292068481445e+00
-1.127283722162246704e-01 -3.222384154796600342e-01
-7.539421916007995605e-01 7.328997850418090820e-01
-1.058323025703430176e+00 5.234972238540649414e-01
-1.042872190475463867e+00 6.279358863830566406e-01
1.034088253974914551e+00 4.141928851604461670e-01
-1.256738662719726562e+00 5.551046133041381836e-01
3.459205627441406250e-01 2.183504588901996613e-02
-1.753097474575042725e-01 8.215776681900024414e-01
-1.578449010848999023e+00 -2.272730350494384766e+00
-1.654956936836242676e+00 6.392430067062377930e-01
-2.787103354930877686e-01 -9.483320713043212891e-01
-6.927064061164855957e-01 -3.824657201766967773e-01
-9.169201850891113281e-01 6.450349092483520508e-01
1.181990742683410645e+00 1.336885213851928711e+00
6.027508527040481567e-02 -1.809853166341781616e-01
-2.480335712432861328e+00 4.986883699893951416e-01
1.226142406463623047e+00 1.383091807365417480e+00
-1.601497411727905273e+00 -1.598125338554382324e+00
1.176616549491882324e+00 1.333124756813049316e+00
9.775636196136474609e-01 1.462928533554077148e+00
-2.109416127204895020e-01 -4.137902855873107910e-01
-1.221305966377258301e+00 -1.769493699073791504e+00
8.389641046524047852e-01 1.158447265625000000e+00
-2.196580469608306885e-01 6.902211904525756836e-01
-5.834850072860717773e-01 6.695703268051147461e-01
8.321768045425415039e-01 2.579624354839324951e-01
-1.373536229133605957e+00 -2.354528188705444336e+00
4.701704680919647217e-01 1.082499980926513672e+00
2.077483892440795898e+00 1.990050673484802246e+00
-2.909862697124481201e-01 7.961178421974182129e-01
-6.791250705718994141e-01 -1.364455461502075195e+00
-7.289859652519226074e-01 -1.248608827590942383e+00
-5.142967700958251953e-01 6.923522353172302246e-01
-7.430101037025451660e-01 3.141226768493652344e-01
1.381054639816284180e+00 6.617910265922546387e-01
2.104653596878051758e+00 1.074886679649353027e+00
3.120984733104705811e-01 1.006895661354064941e+00
2.006494998931884766e-01 -2.127138376235961914e-01
3.656821548938751221e-01 -5.884024500846862793e-02
-5.852554440498352051e-01 -1.012289881706237793e+00
9.958361983299255371e-01 4.516560733318328857e-01
6.083278059959411621e-01 1.202090978622436523e+00
-8.608892560005187988e-02 9.490169882774353027e-01
-1.249928712844848633e+00 -6.241201162338256836e-01
-9.224398732185363770e-01 -1.050770282745361328e+00
-6.900073289871215820e-01 1.272107362747192383e-01
-2.952601909637451172e-01 -4.128443300724029541e-01
-2.853074073791503906e-01 8.324981927871704102e-01
-3.390514850616455078e-01 -4.744379520416259766e-01
1.202606186270713806e-01 9.369496703147888184e-01
-4.876916110515594482e-01 -2.108563661575317383e+00
-9.173812866210937500e-01 -1.683903217315673828e+00
6.913713812828063965e-01 2.280042618513107300e-01
2.574196457862854004e-01 -4.153614863753318787e-02
9.923677444458007812e-01 1.273996829986572266e+00
7.537729144096374512e-01 1.237470149993896484e+00
4.964856207370758057e-01 1.226320981979370117e+00
-2.933718264102935791e-01 -6.153114438056945801e-01
-6.205942630767822266e-01 -1.422966003417968750e+00
1.221063375473022461e+00 8.605798482894897461e-01
5.973662137985229492e-01 1.096479445695877075e-01
2.430310845375061035e-01 -3.226590156555175781e-01
2.008796453475952148e+00 1.064423084259033203e+00
-9.084194898605346680e-01 6.906453371047973633e-01
6.104466915130615234e-01 1.132503032684326172e+00
-3.701450526714324951e-01 7.657173275947570801e-01
-1.528311967849731445e+00 -6.832401156425476074e-01
-8.355872035026550293e-01 -1.068470120429992676e+00
9.513747096061706543e-01 1.226203560829162598e+00
-6.394529938697814941e-01 -1.209219932556152344e+00
8.307413458824157715e-01 4.109575450420379639e-01
-5.825295448303222656e-01 -1.180680155754089355e+00
-8.750283718109130859e-01 7.466007471084594727e-01
-6.906968355178833008e-01 -1.341837048530578613e+00
-4.890934526920318604e-01 -5.769278407096862793e-01
6.638873219490051270e-01 1.084630846977233887e+00
-9.830725193023681641e-01 6.679111719131469727e-01
1.490963101387023926e+00 8.504472374916076660e-01
-8.025747537612915039e-01 6.631792187690734863e-01
-8.930863738059997559e-01 -1.371419906616210938e+00
1.580997467041015625e+00 7.862249612808227539e-01
2.433810085058212280e-01 -3.061277866363525391e-01
6.238146424293518066e-01 -4.552150145173072815e-03
1.208159446716308594e+00 5.816137790679931641e-01
-7.398440837860107422e-01 -1.355367779731750488e+00
-4.866642653942108154e-01 7.235128283500671387e-01
-2.811706364154815674e-01 -7.399387359619140625e-01
3.428225219249725342e-01 1.001932621002197266e+00
-4.868873059749603271e-01 8.001993894577026367e-01
-1.464187979698181152e+00 6.145146489143371582e-01
7.738978862762451172e-01 2.043510526418685913e-01
-1.138787627220153809e+00 -1.479948282241821289e+00
2.127006947994232178e-01 -1.256629079580307007e-01
-1.607208102941513062e-01 -5.804141163825988770e-01
-1.222137212753295898e+00 6.838951110839843750e-01
-5.473044514656066895e-01 -8.135058283805847168e-01
1.076789855957031250e+00 4.604113101959228516e-01
-7.641863077878952026e-02 8.382934331893920898e-01
1.666118264198303223e+00 8.584878444671630859e-01
-1.392116785049438477e+00 -1.123327493667602539e+00
-2.374418675899505615e-01 -7.956002950668334961e-01
-1.691546440124511719e+00 -1.571468353271484375e+00
1.384553015232086182e-01 9.247897863388061523e-01
4.277683794498443604e-02 -2.632797062397003174e-01
6.001259684562683105e-01 8.053105324506759644e-02
2.686851099133491516e-02 3.242785632610321045e-01
-6.818210482597351074e-01 -1.430973052978515625e+00
1.067206144332885742e+00 4.187708795070648193e-01
-6.082704663276672363e-01 -1.365980744361877441e+00
5.937551259994506836e-01 1.070778131484985352e+00
-4.000416994094848633e-01 -9.099010825157165527e-01
1.080115079879760742e+00 7.404249310493469238e-01
-4.348932951688766479e-02 8.516492247581481934e-01
3.061991930007934570e+00 7.878265976905822754e-01
-1.014157533645629883e-01 8.204530477523803711e-01
1.600082874298095703e+00 9.167352914810180664e-01
-1.072033286094665527e+00 -1.267047882080078125e+00
-1.299623370170593262e+00 -2.080559730529785156e+00
5.810588002204895020e-01 1.028106331825256348e+00
-3.166179656982421875e-01 8.013665080070495605e-01
4.741843342781066895e-01 1.174301430583000183e-01
-2.822389639914035797e-02 2.847783826291561127e-02
-1.091108441352844238e+00 -1.683534145355224609e+00
-4.170468449592590332e-01 7.078830599784851074e-01
3.928270041942596436e-01 1.034757375717163086e+00
1.304900407791137695e+00 1.395616888999938965e+00
-2.355733215808868408e-01 -1.529256403446197510e-01
-2.866180241107940674e-01 7.819231152534484863e-01
1.263717561960220337e-01 -2.298575192689895630e-01
1.548496484756469727e+00 8.091573715209960938e-01
1.423513889312744141e-01 -2.725329399108886719e-01
-8.552685976028442383e-01 -1.688486456871032715e+00
6.110233068466186523e-01 1.343919336795806885e-01
4.321693181991577148e-01 1.038133382797241211e+00
8.595335483551025391e-01 3.664984405040740967e-01
8.827697634696960449e-01 1.194294214248657227e+00
1.584695816040039062e+00 1.470302820205688477e+00
-1.065845414996147156e-01 8.885916471481323242e-01
1.484502315521240234e+00 7.128998637199401855e-01
3.739607334136962891e-01 1.030185699462890625e+00
-6.453244686126708984e-01 -5.854434370994567871e-01
-2.877010703086853027e-01 -7.427071928977966309e-01
2.337849378585815430e+00 1.061662673950195312e+00
1.034311056137084961e+00 1.305354952812194824e+00
-8.088759183883666992e-01 -8.209310173988342285e-01
-4.411800801753997803e-01 -8.011928200721740723e-01
1.154876708984375000e+00 4.777558445930480957e-01
-1.399214863777160645e+00 -2.091531276702880859e+00
-2.049210548400878906e+00 -2.521444082260131836e+00
1.081622004508972168e+00 4.459085762500762939e-01
9.632775783538818359e-01 3.359662592411041260e-01
-1.367110967636108398e+00 -2.040178537368774414e+00
-5.474578589200973511e-02 8.835126757621765137e-01
1.304636836051940918e+00 6.370581984519958496e-01
1.648058056831359863e+00 8.343690633773803711e-01
-1.730914235115051270e+00 -1.747442960739135742e+00
1.598532915115356445e+00 7.955632209777832031e-01
-2.272064685821533203e-01 -5.455687642097473145e-01
3.372490108013153076e-01 1.666108667850494385e-01
-1.354042768478393555e+00 5.293424129486083984e-01
1.464837789535522461e+00 8.941804170608520508e-01
-1.747936308383941650e-01 7.868835926055908203e-01
-4.790253937244415283e-01 -9.606381058692932129e-01
1.265252113342285156e+00 1.559913873672485352e+00
1.094081904739141464e-02 9.408678412437438965e-01
6.078462004661560059e-01 1.915817856788635254e-01
-2.527204275131225586e+00 -1.025503039360046387e+00
7.214630246162414551e-01 1.144576191902160645e+00
1.234217166900634766e+00 5.614946484565734863e-01
-1.083519101142883301e+00 -1.866159200668334961e+00
-6.614805459976196289e-01 -1.294729948043823242e+00
-1.076699256896972656e+00 -3.386738002300262451e-01
2.559502422809600830e-01 -3.520304560661315918e-01
5.681576132774353027e-01 -7.702936232089996338e-02
5.293787121772766113e-01 -5.519977957010269165e-02
4.801442027091979980e-01 7.228444796055555344e-03
1.520086526870727539e+00 8.747555613517761230e-01
-2.075921773910522461e+00 -1.805883288383483887e+00
1.806510329246520996e+00 1.590267539024353027e+00
-7.573053836822509766e-01 -1.173565268516540527e+00
8.824444413185119629e-01 2.375456988811492920e-01
-6.837222576141357422e-01 -8.628488183021545410e-01
4.026317298412322998e-01 -1.581566631793975830e-01
1.169231534004211426e+00 7.012435197830200195e-01
4.916923940181732178e-01 1.045708298683166504e+00
-9.470422267913818359e-01 -1.443203568458557129e+00
-2.334541827440261841e-01 -1.330347061157226562e-01
1.017225980758666992e+00 1.315096616744995117e+00
-1.082213282585144043e+00 -1.377170085906982422e+00
-1.181406259536743164e+00 -2.032430887222290039e+00
9.368225336074829102e-01 1.219864606857299805e+00
9.288504123687744141e-01 3.135137856006622314e-01
8.270981311798095703e-01 1.901591420173645020e-01
3.737734854221343994e-01 9.588072896003723145e-01
2.266683101654052734e+00 1.136746168136596680e+00
-5.324506759643554688e-01 -1.109781622886657715e+00
4.635722637176513672e-01 -8.704984188079833984e-02
4.028431326150894165e-02 9.188348650932312012e-01
2.654695034027099609e+00 9.589259028434753418e-01
1.833990216255187988e+00 9.422836899757385254e-01
6.415523588657379150e-02 -4.891683757305145264e-01
1.035147786140441895e+00 1.276816725730895996e+00
-3.662054538726806641e-01 -8.907405138015747070e-01
3.689422011375427246e-01 9.978662729263305664e-01
-6.491127014160156250e-01 6.982802152633666992e-01
5.479863882064819336e-01 1.053030133247375488e+00
9.957505464553833008e-01 4.206651449203491211e-01
-1.746578514575958252e-02 8.765588402748107910e-01
-2.016468793153762817e-01 7.948135733604431152e-01
-1.234778240323066711e-01 -3.392781615257263184e-01
8.320973515510559082e-01 2.058688551187515259e-01
1.775420784950256348e+00 9.064024090766906738e-01
-4.289887845516204834e-01 -3.899157941341400146e-01
-1.841695308685302734e+00 -1.104754447937011719e+00
4.264144897460937500e-01 1.119095921516418457e+00
-8.339296579360961914e-01 -1.297931194305419922e+00
9.438602328300476074e-01 1.245631098747253418e+00
4.072893857955932617e-01 -9.512125700712203979e-02
-4.211230278015136719e-01 7.747276425361633301e-01
-8.309170007705688477e-01 -9.059196710586547852e-01
6.811306476593017578e-01 2.603992223739624023e-01
-4.379804134368896484e-01 -1.073840379714965820e+00
7.986285723745822906e-03 9.403282999992370605e-01
6.791805624961853027e-01 4.935947060585021973e-01
1.127707242965698242e+00 1.294277548789978027e+00
3.993814885616302490e-01 1.569230481982231140e-02
-2.090837955474853516e+00 -1.886644482612609863e+00
-3.430768847465515137e-01 7.892434597015380859e-01
-1.989588856697082520e+00 -1.903731822967529297e+00
5.894933938980102539e-01 1.802854984998703003e-01
5.963695645332336426e-01 9.193120896816253662e-02
9.974213838577270508e-01 4.053784608840942383e-01
-2.881511151790618896e-01 7.740371823310852051e-01
5.423664450645446777e-01 1.175844073295593262e+00
-7.934997677803039551e-01 8.231915831565856934e-01
1.916936337947845459e-01 -2.817283570766448975e-01
-1.153734087944030762e+00 1.857901215553283691e-01
8.018726110458374023e-02 8.882981538772583008e-01
1.038138747215270996e+00 6.200475692749023438e-01
-1.685321569442749023e+00 -9.525443315505981445e-01
-1.371720790863037109e+00 -1.932065725326538086e+00
1.630234718322753906e+00 1.525213241577148438e+00
-5.419532656669616699e-01 -1.063066363334655762e+00
1.005539774894714355e+00 4.227382838726043701e-01
2.892761826515197754e-01 9.511677622795104980e-01
2.051220178604125977e+00 1.040984869003295898e+00
8.153615593910217285e-01 3.009364306926727295e-01
-3.954850435256958008e-01 -9.341380596160888672e-01
5.020483732223510742e-01 -6.190770305693149567e-03
-9.617918729782104492e-01 5.594917535781860352e-01
-1.108395934104919434e+00 -1.824279069900512695e+00
1.507693886756896973e+00 7.921170592308044434e-01
-6.989588737487792969e-01 7.351371645927429199e-01
1.853444278240203857e-01 -3.711494505405426025e-01
3.954026848077774048e-02 -3.975677192211151123e-01
1.541005074977874756e-01 1.016068339347839355e+00
3.103315234184265137e-01 1.071767568588256836e+00
-1.202379107475280762e+00 -1.338543772697448730e+00
1.256924390792846680e+00 4.858437061309814453e+00
7.325567007064819336e-01 2.498317062854766846e-01
-2.892374433577060699e-02 -4.298116862773895264e-01
-2.860995531082153320e+00 -1.239317178726196289e+00
1.253227591514587402e+00 6.190285086631774902e-01
-1.042171716690063477e+00 -1.746594309806823730e+00
6.433484554290771484e-01 8.812997490167617798e-02
6.438715010881423950e-02 -1.857322901487350464e-01
4.123929142951965332e-01 1.085733890533447266e+00
7.877959311008453369e-02 -4.989160001277923584e-01
2.609330654144287109e+00 1.579263806343078613e+00
-6.877726912498474121e-01 6.262232065200805664e-01
-2.262217044830322266e+00 -2.418653249740600586e+00
-8.552485704421997070e-01 -1.081363916397094727e+00
1.394877076148986816e+00 8.321505784988403320e-01
-7.483115196228027344e-01 8.307255506515502930e-01
-3.195733204483985901e-02 -4.283234775066375732e-01
2.778514623641967773e-01 -1.230341792106628418e-01
-4.560053646564483643e-01 -1.090007066726684570e+00
8.114966750144958496e-01 4.986234009265899658e-01
-1.731639504432678223e+00 4.980112016201019287e-01
1.546940326690673828e+00 9.694030880928039551e-01
2.134644269943237305e+00 2.098243474960327148e+00
-4.815767109394073486e-01 -7.053750753402709961e-01
-6.137873530387878418e-01 -1.241980910301208496e+00
-1.101026654243469238e+00 -1.676012873649597168e+00
-7.213083505630493164e-01 1.945513635873794556e-01
8.567266464233398438e-01 3.793860375881195068e-01
1.649843603372573853e-01 2.684633946046233177e-03
3.620908856391906738e-01 1.561747938394546509e-01
3.283510208129882812e-01 -2.117568254470825195e-01
-2.661153487861156464e-02 9.151812195777893066e-01
4.861984029412269592e-02 -4.835860133171081543e-01
1.515133619308471680e+00 8.058839440345764160e-01
-6.395462155342102051e-01 -1.217828035354614258e+00
7.825087904930114746e-01 3.546684682369232178e-01
5.867639183998107910e-01 7.112282514572143555e-01
-3.926278948783874512e-01 7.915341854095458984e-01
8.075978755950927734e-01 2.763039171695709229e-01
5.615140497684478760e-02 9.367969632148742676e-01
1.064288258552551270e+00 3.950408101081848145e-01
-1.007026314735412598e+00 -1.274551033973693848e+00
4.801551401615142822e-01 7.458691298961639404e-02
1.929935440421104431e-02 -5.024386048316955566e-01
3.137788176536560059e-01 -2.838484644889831543e-01
-4.607758224010467529e-01 -6.946973800659179688e-01
1.269063472747802734e+00 1.368921279907226562e+00
-1.459499597549438477e-01 9.032124280929565430e-01
1.281954199075698853e-01 -3.571766614913940430e-01
2.351933270692825317e-01 1.086397886276245117e+00
2.593702077865600586e-01 9.502495527267456055e-01
-1.621021628379821777e-01 -6.189144849777221680e-01
-4.370652735233306885e-01 -7.322580814361572266e-01
1.493413567543029785e+00 1.448387742042541504e+00
8.203420639038085938e-01 1.152835726737976074e+00
-1.009790182113647461e+00 -8.955083489418029785e-01
1.081692218780517578e+00 3.866555690765380859e-01
-2.774797976016998291e-01 7.547037601470947266e-01
-5.897423028945922852e-01 -6.857305169105529785e-01
-2.351286649703979492e+00 5.512920022010803223e-01
-9.326419234275817871e-02 -2.483518570661544800e-01
1.058472171425819397e-01 -4.486878812313079834e-01
-1.406925559043884277e+00 5.218692421913146973e-01
4.176290035247802734e-01 -6.895612180233001709e-02
7.004218101501464844e-01 2.038332670927047729e-01
-5.086392164230346680e-01 -5.465281009674072266e-01
-4.439021348953247070e-01 -5.467613339424133301e-01
9.037865996360778809e-01 2.868553400039672852e-01
-6.234821677207946777e-01 -1.274079203605651855e+00
1.875362396240234375e-01 3.800148889422416687e-02
-1.511959314346313477e+00 -2.077334642410278320e+00
1.462213993072509766e+00 7.376770973205566406e-01
1.116986274719238281e+00 1.323498964309692383e+00
-5.567563772201538086e-01 -1.026413679122924805e+00
-1.023682117462158203e+00 5.568151473999023438e-01
-1.063462376594543457e+00 5.340802669525146484e-01
-6.606468558311462402e-01 -8.660864233970642090e-01
7.536099851131439209e-02 -4.423869848251342773e-01
6.904428005218505859e-01 1.171324625611305237e-01
1.375898271799087524e-01 -2.439316809177398682e-01
9.878700226545333862e-02 8.903264403343200684e-01
-9.825696349143981934e-01 -7.361253499984741211e-01
-5.421681404113769531e-01 -1.193363904953002930e+00
6.797430515289306641e-01 1.229388475418090820e+00
-9.458244442939758301e-01 6.083313226699829102e-01
1.072479605674743652e+00 4.870154857635498047e-01
5.889281630516052246e-01 1.724616885185241699e-01
2.767240285873413086e+00 9.218938350677490234e-01
-1.136501789093017578e+00 5.742113590240478516e-01
1.506169736385345459e-01 -2.114880383014678955e-01
1.346385955810546875e+00 1.388983964920043945e+00
2.115866690874099731e-01 -1.263846606016159058e-01
-5.805774927139282227e-01 -1.030535697937011719e+00
-1.633119463920593262e+00 -1.716294884681701660e+00
-2.303439617156982422e+00 4.604551494121551514e-01
-4.769308865070343018e-02 -5.954102277755737305e-01
-6.730035543441772461e-01 -1.242463111877441406e+00
-1.303812265396118164e+00 5.588599443435668945e-01
1.378558754920959473e+00 6.886850595474243164e-01
1.121711373329162598e+00 4.635355472564697266e-01
-3.179637789726257324e-01 7.708920836448669434e-01
1.913180589675903320e+00 1.220726490020751953e+00
7.352162003517150879e-01 9.458741545677185059e-02
-7.069268226623535156e-01 5.886107683181762695e-01
-1.600807189941406250e+00 -1.982942700386047363e+00
-7.730250954627990723e-01 -5.275688171386718750e-01
7.006329894065856934e-01 1.365271657705307007e-01
-1.871414333581924438e-01 8.907063007354736328e-01
-8.659067749977111816e-01 6.212819218635559082e-01
8.498914837837219238e-01 2.849952280521392822e-01
7.878955006599426270e-01 1.709903776645660400e-01
6.751753091812133789e-01 2.060351818799972534e-01
-9.843017458915710449e-01 -1.193995356559753418e+00
-2.188352942466735840e-01 -5.913879871368408203e-01
1.520998328924179077e-01 -2.757032215595245361e-01
-1.482847809791564941e+00 -1.658081054687500000e+00
-8.290051817893981934e-01 7.193827033042907715e-01
6.707026362419128418e-01 1.280289441347122192e-01
-8.018828630447387695e-01 -1.375944375991821289e+00
2.126747220754623413e-01 9.149615168571472168e-01
-1.382227063179016113e+00 5.755064487457275391e-01
-3.113156855106353760e-01 -7.771283984184265137e-01
-1.216731905937194824e+00 5.225408077239990234e-01
-1.049896001815795898e+00 -1.818947196006774902e+00
2.962256669998168945e-01 1.095859527587890625e+00
1.641811370849609375e+00 8.354890346527099609e-01
-7.249200344085693359e-01 -1.324169754981994629e+00
7.877959311008453369e-02 8.735152482986450195e-01
-3.036772906780242920e-01 -8.541485071182250977e-01
-1.837397575378417969e+00 4.955576956272125244e-01
5.770362615585327148e-01 4.168231412768363953e-02
5.210021734237670898e-01 1.051743507385253906e+00
-1.185008659958839417e-01 8.198518157005310059e-01
-3.701537251472473145e-01 -8.678866624832153320e-01
6.366506814956665039e-01 1.171802997589111328e+00
1.471016168594360352e+00 8.196616768836975098e-01
1.929708123207092285e+00 1.050845623016357422e+00
-9.100344777107238770e-01 6.447843909263610840e-01
-2.967165112495422363e-01 -9.743547439575195312e-01
8.577732443809509277e-01 2.437139898538589478e-01
-3.821494281291961670e-01 -9.551839828491210938e-01
-4.676239490509033203e-01 -8.616651296615600586e-01
7.462574839591979980e-01 1.282972574234008789e+00
1.680872559547424316e+00 9.209429025650024414e-01
1.793991804122924805e+00 1.549353122711181641e+00
1.728601336479187012e+00 9.543107748031616211e-01
-5.969073995947837830e-02 -8.146750740706920624e-03
-5.457146167755126953e-01 -6.555963754653930664e-01
7.286382913589477539e-01 1.609790325164794922e-01
3.685487508773803711e-01 -9.894282370805740356e-02
1.448580384254455566e+00 1.451580643653869629e+00
-1.430022478103637695e+00 1.703896820545196533e-01
8.817382454872131348e-01 2.494793087244033813e-01
8.231266736984252930e-01 3.242313861846923828e-01
2.782449960708618164e+00 8.977096080780029297e-01
-5.925435945391654968e-02 -6.816616058349609375e-01
-5.476077795028686523e-01 7.394069433212280273e-01
3.210319876670837402e-01 1.083567619323730469e+00
-3.664377033710479736e-01 -5.385228991508483887e-01
8.324868679046630859e-01 1.223373651504516602e+00
3.293912112712860107e-01 4.086302816867828369e-01
1.490663290023803711e+00 1.491233825683593750e+00
-6.519995927810668945e-01 -1.215945005416870117e+00
-8.357402086257934570e-01 7.111263275146484375e-01
8.027060031890869141e-01 1.271547079086303711e+00
-5.056592822074890137e-01 7.379899024963378906e-01
-9.807228446006774902e-01 -8.420681953430175781e-01
7.641655802726745605e-01 1.702042520046234131e-01
-1.380680084228515625e+00 -1.885184526443481445e+00
-8.771812319755554199e-01 -1.355078339576721191e+00
-5.542627070099115372e-03 -5.726291537284851074e-01
9.794726967811584473e-02 -4.713515341281890869e-01
1.065097451210021973e+00 1.269906401634216309e+00
-1.804022043943405151e-01 -8.022881150245666504e-01
-3.309515118598937988e-02 -2.616330981254577637e-01
-7.720456123352050781e-01 -1.452517509460449219e+00
-7.156434655189514160e-02 -5.759317278861999512e-01
1.564006567001342773e+00 1.489377260208129883e+00
1.255354434251785278e-01 -2.187656313180923462e-01
-7.162773609161376953e-01 -1.081154227256774902e+00
9.125741124153137207e-01 3.088200390338897705e-01
-1.338565826416015625e+00 -1.215382695198059082e+00
-1.372371762990951538e-01 -7.333371639251708984e-01
-5.615316033363342285e-01 -1.028803467750549316e+00
-3.590346276760101318e-01 -3.331943750381469727e-01
8.920896798372268677e-02 -4.229557216167449951e-01
-1.476337909698486328e+00 -8.407470583915710449e-01
-3.657801151275634766e-01 -1.049651861190795898e+00
8.488180637359619141e-01 2.577998340129852295e-01
-1.360851287841796875e+00 6.264786720275878906e-01
1.671275854110717773e+00 1.560407519340515137e+00
1.799277186393737793e+00 9.458723068237304688e-01
8.571433424949645996e-01 4.726161956787109375e-01
3.905980661511421204e-02 3.800671175122261047e-02


==> plot_data/example_est_noise_pdf.txt <==
-3.000000000000000000e+00 3.898266598412192252e-09
-2.987975835800170898e+00 4.139145914905384416e-09
-2.975951910018920898e+00 4.392714192391622419e-09
-2.963927745819091797e+00 4.659531427364527190e-09
-2.951903820037841797e+00 5.009647363607427906e-09
-2.939879655838012695e+00 5.437692518484027460e-09
-2.927855730056762695e+00 5.908799671772158035e-09
-2.915831565856933594e+00 6.427951948495547185e-09
-2.903807640075683594e+00 7.000751089947243599e-09
-2.891783475875854492e+00 7.633556897701510024e-09
-2.879759550094604492e+00 8.333537415694536321e-09
-2.867735385894775391e+00 9.108887866204895545e-09
-2.855711460113525391e+00 9.968803560411743092e-09
-2.843687295913696289e+00 1.092393375756728346e-08
-2.831663370132446289e+00 1.198620314113441054e-08
-2.819639205932617188e+00 1.316939179929477177e-08
-2.807615280151367188e+00 1.448912279045089235e-08
-2.795591115951538086e+00 1.596356113964247925e-08
-2.783567190170288086e+00 1.761315182591260964e-08
-2.771543025970458984e+00 1.946172645261867729e-08
-2.759519100189208984e+00 2.153658051895490644e-08
-2.747494935989379883e+00 2.386921416075438174e-08
-2.735471010208129883e+00 2.649605512772268412e-08
-2.723446846008300781e+00 2.945937005449650314e-08
-2.711422920227050781e+00 3.280799631966146990e-08
-2.699398756027221680e+00 3.659891945062554441e-08
-2.687374830245971680e+00 4.089856631139809906e-08
-2.675350666046142578e+00 4.578430790047605115e-08
-2.663326740264892578e+00 5.134655722827119462e-08
-2.651302576065063477e+00 5.769195965399376291e-08
-2.639278650283813477e+00 6.494515503163711401e-08
-2.627254486083984375e+00 7.325318307493944303e-08
-2.615230560302734375e+00 8.278963292696062126e-08
-2.603206396102905273e+00 9.376035592367770732e-08
-2.591182470321655273e+00 1.064084713675583771e-07
-2.579158306121826172e+00 1.210250815120161860e-07
-2.567134380340576172e+00 1.379546290536382003e-07
-2.555110216140747070e+00 1.576119501578432391e-07
-2.543086290359497070e+00 1.804913267733354587e-07
-2.531062126159667969e+00 2.071904390277268249e-07
-2.519038200378417969e+00 2.384247181907994673e-07
-2.507014036178588867e+00 2.750660428318951745e-07
-2.494990110397338867e+00 3.181642398430994945e-07
-2.482965946197509766e+00 3.690048231419496005e-07
-2.470942020416259766e+00 4.291448476578807458e-07
-2.458917856216430664e+00 5.005020398130000103e-07
-2.446893930435180664e+00 5.854241180713870563e-07
-2.434869766235351562e+00 6.868082209621206857e-07
-2.422845602035522461e+00 8.082336080406093970e-07
-2.410821437835693359e+00 9.541410008750972338e-07
-2.398797512054443359e+00 1.130058535636635497e-06
-2.386773347854614258e+00 1.342913606094953138e-06
-2.374749422073364258e+00 1.601368239789735526e-06
-2.362725257873535156e+00 1.916374685606569983e-06
-2.350701332092285156e+00 2.301734184584347531e-06
-2.338677167892456055e+00 2.775042048597242683e-06
-2.326653242111206055e+00 3.358656385898939334e-06
-2.314629077911376953e+00 4.081327915628207847e-06
-2.302605152130126953e+00 4.979902769264299423e-06
-2.290580987930297852e+00 6.102237875893479213e-06
-2.278557062149047852e+00 7.510183877457166091e-06
-2.266532897949218750e+00 9.284830412070732564e-06
-2.254508972167968750e+00 1.153210541815496981e-05
-2.242484807968139648e+00 1.439221978216664866e-05
-2.230460882186889648e+00 1.805023566703312099e-05
-2.218436717987060547e+00 2.275353290315251797e-05
-2.206412792205810547e+00 2.883286288124509156e-05
-2.194388628005981445e+00 3.444870526436716318e-05
-2.182364702224731445e+00 3.986113370046950877e-05
-2.170340538024902344e+00 4.569055454339832067e-05
-2.158316612243652344e+00 5.191989475861191750e-05
-2.146292448043823242e+00 5.852851609233766794e-05
-2.134268522262573242e+00 6.549490353791043162e-05
-2.122244358062744141e+00 7.279352576006203890e-05
-2.110220432281494141e+00 8.039754902711138129e-05
-2.098196268081665039e+00 8.828091085888445377e-05
-2.086172342300415039e+00 9.641350334277376533e-05
-2.074148178100585938e+00 1.047672121785581112e-04
-2.062124252319335938e+00 1.133136393036693335e-04
-2.050100088119506836e+00 1.220241611008532345e-04
-2.038076162338256836e+00 1.308707433054223657e-04
-2.026051998138427734e+00 1.398269523633643985e-04
-2.014028072357177734e+00 1.488653215346857905e-04
-2.002003908157348633e+00 1.579614472575485706e-04
-1.989979982376098633e+00 1.670914934948086739e-04
-1.977955937385559082e+00 1.762318424880504608e-04
-1.965931892395019531e+00 1.853622088674455881e-04
-1.953907847404479980e+00 1.944620016729459167e-04
-1.941883802413940430e+00 2.035116485785692930e-04
-1.929859757423400879e+00 2.124949096469208598e-04
-1.917835712432861328e+00 2.213957341155037284e-04
-1.905811667442321777e+00 2.301980130141600966e-04
-1.893787622451782227e+00 2.388896100455895066e-04
-1.881763577461242676e+00 2.474584325682371855e-04
-1.869739532470703125e+00 2.558925480116158724e-04
-1.857715487480163574e+00 2.641821920406073332e-04
-1.845691442489624023e+00 2.723190700635313988e-04
-1.833667397499084473e+00 2.802959352266043425e-04
-1.821643352508544922e+00 2.881044929381459951e-04
-1.809619307518005371e+00 2.957402612082660198e-04
-1.797595262527465820e+00 3.031982050742954016e-04
-1.785571217536926270e+00 3.104727366007864475e-04
-1.773547172546386719e+00 3.175608580932021141e-04
-1.761523127555847168e+00 3.244619292672723532e-04
-1.749499082565307617e+00 3.311713517177850008e-04
-1.737475037574768066e+00 3.376881650183349848e-04
-1.725450992584228516e+00 3.440135042183101177e-04
-1.713426947593688965e+00 3.501452738419175148e-04
-1.701402902603149414e+00 3.560819895938038826e-04
-1.689378857612609863e+00 3.618271148297935724e-04
-1.677354812622070312e+00 3.673794562928378582e-04
-1.665330767631530762e+00 3.727407020051032305e-04
-1.653306603431701660e+00 3.779141115956008434e-04
-1.641282558441162109e+00 3.828983171842992306e-04
-1.629258513450622559e+00 3.876982373185455799e-04
-1.617234468460083008e+00 4.178616218268871307e-04
-1.605210423469543457e+00 4.664422594942152500e-04
-1.593186378479003906e+00 5.235364078544080257e-04
-1.581162333488464355e+00 5.911666667088866234e-04
-1.569138288497924805e+00 6.719690281897783279e-04
-1.557114243507385254e+00 7.694290834479033947e-04
-1.545090198516845703e+00 8.882146794348955154e-04
-1.533066153526306152e+00 1.034671789966523647e-03
-1.521042108535766602e+00 1.217596465721726418e-03
-1.509018063545227051e+00 1.449377508834004402e-03
-1.496994018554687500e+00 1.747868722304701805e-03
-1.484969973564147949e+00 2.139404416084289551e-03
-1.472945928573608398e+00 2.663866616785526276e-03
-1.460921883583068848e+00 3.383519127964973450e-03
-1.448897838592529297e+00 4.398994613438844681e-03
-1.436873793601989746e+00 5.879573989659547806e-03
-1.424849748611450195e+00 8.123463019728660583e-03
-1.412825703620910645e+00 1.168601121753454208e-02
-1.400801658630371094e+00 1.767044141888618469e-02
-1.388777613639831543e+00 2.845058590173721313e-02
-1.376753568649291992e+00 4.965385049581527710e-02
-1.364729523658752441e+00 9.635564684867858887e-02
-1.352705478668212891e+00 2.157597839832305908e-01
-1.340681433677673340e+00 5.889562368392944336e-01
-1.328657388687133789e+00 1.243368506431579590e+00
-1.316633343696594238e+00 1.726688742637634277e+00
-1.304609298706054688e+00 2.096267938613891602e+00
-1.292585253715515137e+00 2.333381652832031250e+00
-1.280561208724975586e+00 2.452215194702148438e+00
-1.268537163734436035e+00 2.478999376296997070e+00
-1.256513118743896484e+00 2.440411329269409180e+00
-1.244489073753356934e+00 2.358840703964233398e+00
-1.232465028762817383e+00 2.251322746276855469e+00
-1.220440983772277832e+00 2.130082845687866211e+00
-1.208416938781738281e+00 2.003494262695312500e+00
-1.196392893791198730e+00 1.877075910568237305e+00
-1.184368848800659180e+00 1.754307270050048828e+00
-1.172344684600830078e+00 1.637255072593688965e+00
-1.160320639610290527e+00 1.527029871940612793e+00
-1.148296594619750977e+00 1.424110412597656250e+00
-1.136272549629211426e+00 1.328567624092102051e+00
-1.124248504638671875e+00 1.240214824676513672e+00
-1.112224459648132324e+00 1.158717870712280273e+00
-1.100200414657592773e+00 1.083659648895263672e+00
-1.088176369667053223e+00 1.014585852622985840e+00
-1.076152324676513672e+00 9.510350227355957031e-01
-1.064128279685974121e+00 8.925557136535644531e-01
-1.052104234695434570e+00 8.387176990509033203e-01
-1.040080189704895020e+00 7.891180515289306641e-01
-1.028056144714355469e+00 7.433825731277465820e-01
-1.016032099723815918e+00 7.011681795120239258e-01
-1.004008054733276367e+00 6.621614694595336914e-01
-9.919840097427368164e-01 6.260769367218017578e-01
-9.799599647521972656e-01 5.926555991172790527e-01
-9.679359197616577148e-01 5.616630315780639648e-01
-9.559118747711181641e-01 5.328873395919799805e-01
-9.438878297805786133e-01 5.061362981796264648e-01
-9.318637847900390625e-01 4.812366962432861328e-01
-9.198397397994995117e-01 4.580320119857788086e-01
-9.078156948089599609e-01 4.363805651664733887e-01
-8.957916498184204102e-01 4.161540865898132324e-01
-8.837676048278808594e-01 3.972364664077758789e-01
-8.717435598373413086e-01 3.795227706432342529e-01
-8.597195148468017578e-01 3.629173040390014648e-01
-8.476954698562622070e-01 3.473336994647979736e-01
-8.356714248657226562e-01 3.326932191848754883e-01
-8.236473798751831055e-01 3.189241886138916016e-01
-8.116233348846435547e-01 3.059613108634948730e-01
-7.995992898941040039e-01 2.937453389167785645e-01
-7.875751852989196777e-01 2.822216451168060303e-01
-7.755511403083801270e-01 2.713409066200256348e-01
-7.635270953178405762e-01 2.428406476974487305e-01
-7.515030503273010254e-01 2.156524211168289185e-01
-7.394790053367614746e-01 1.927779763936996460e-01
-7.274549603462219238e-01 1.733523160219192505e-01
-7.154309153556823730e-01 1.567166596651077271e-01
-7.034068703651428223e-01 1.423618644475936890e-01
-6.913828253746032715e-01 1.298899650573730469e-01
-6.793587803840637207e-01 1.189859211444854736e-01
-6.673347353935241699e-01 1.093977764248847961e-01
-6.553106904029846191e-01 1.009222790598869324e-01
-6.432866454124450684e-01 9.339381009340286255e-02
-6.312626004219055176e-01 8.667659014463424683e-02
-6.192385554313659668e-01 8.065816760063171387e-02
-6.072145104408264160e-01 7.524497807025909424e-02
-5.951904654502868652e-01 7.035851478576660156e-02
-5.831664204597473145e-01 6.593271344900131226e-02
-5.711423754692077637e-01 6.191144883632659912e-02
-5.591183304786682129e-01 5.824689194560050964e-02
-5.470942854881286621e-01 5.489812791347503662e-02
-5.350702404975891113e-01 5.182988569140434265e-02
-5.230461955070495605e-01 4.901173338294029236e-02
-5.110221505165100098e-01 4.641718417406082153e-02
-4.989980459213256836e-01 4.402323067188262939e-02
-4.869740009307861328e-01 4.180972278118133545e-02
-4.749499559402465820e-01 3.975898772478103638e-02
-4.629259109497070312e-01 3.785544633865356445e-02
-4.509018659591674805e-01 3.608534485101699829e-02
-4.388778209686279297e-01 3.443650528788566589e-02
-4.268537759780883789e-01 3.289810568094253540e-02
-4.148297011852264404e-01 3.146048262715339661e-02
-4.028056859970092773e-01 3.011506795883178711e-02
-3.907816410064697266e-01 2.885410189628601074e-02
-3.787575960159301758e-01 2.767068892717361450e-02
-3.667335510253906250e-01 2.655858546495437622e-02
-3.547095060348510742e-01 2.551218494772911072e-02
-3.426854610443115234e-01 2.452641166746616364e-02
-3.306614160537719727e-01 2.359666861593723297e-02
-3.186373412609100342e-01 2.271879836916923523e-02
-3.066132962703704834e-01 2.188900299370288849e-02
-2.945892512798309326e-01 2.110384590923786163e-02
-2.825652062892913818e-01 2.036017365753650665e-02
-2.705411612987518311e-01 1.965512521564960480e-02
-2.585171163082122803e-01 1.898606866598129272e-02
-2.464930564165115356e-01 1.835058443248271942e-02
-2.344690114259719849e-01 1.774648018181324005e-02
-2.224449515342712402e-01 1.717170700430870056e-02
-2.104209065437316895e-01 1.662441529333591461e-02
-1.983968615531921387e-01 1.610287465155124664e-02
-1.863728165626525879e-01 1.560548413544893265e-02
-1.743487715721130371e-01 1.513078529387712479e-02
-1.623247116804122925e-01 1.467741932719945908e-02
-1.503006666898727417e-01 1.424412894994020462e-02
-1.382766216993331909e-01 1.382973417639732361e-02
-1.262525618076324463e-01 1.343316584825515747e-02
-1.142285317182540894e-01 1.305340789258480072e-02
-1.022044867277145386e-01 1.268953457474708557e-02
-9.018043428659439087e-02 1.234065182507038116e-02
-7.815638929605484009e-02 1.200597453862428665e-02
-6.613233685493469238e-02 1.168471295386552811e-02
-5.410829186439514160e-02 1.137618161737918854e-02
-4.208424687385559082e-02 1.107970997691154480e-02
-3.006019443273544312e-02 1.079467032104730606e-02
-1.803614944219589233e-02 1.052049547433853149e-02
-6.012101657688617706e-03 1.025662850588560104e-02
6.011946126818656921e-03 1.000257022678852081e-02
1.803599298000335693e-02 9.757833555340766907e-03
3.006004169583320618e-02 9.521966800093650818e-03
4.208409041166305542e-02 9.294545277953147888e-03
5.410813540220260620e-02 9.075181558728218079e-03
6.613218784332275391e-02 8.863489143550395966e-03
7.815638929605484009e-02 8.659115992486476898e-03
9.018043428659439087e-02 8.461730554699897766e-03
1.022044867277145386e-01 8.271018043160438538e-03
1.142285317182540894e-01 8.086681365966796875e-03
1.262525767087936401e-01 7.908440195024013519e-03
1.382766366004943848e-01 9.387108497321605682e-03
1.503006815910339355e-01 1.278588920831680298e-02
1.623247265815734863e-01 1.842981763184070587e-02
1.743487715721130371e-01 2.883917652070522308e-02
1.863728165626525879e-01 5.139608308672904968e-02
1.983968615531921387e-01 8.967409282922744751e-02
2.104209065437316895e-01 5.163929611444473267e-02
2.224449664354324341e-01 3.352210298180580139e-02
2.344690114259719849e-01 2.350211888551712036e-02
2.464930564165115356e-01 1.738525927066802979e-02
2.585171163082122803e-01 1.337918080389499664e-02
2.705411612987518311e-01 1.061364077031612396e-02
2.825652062892913818e-01 8.624703623354434967e-03
2.945892512798309326e-01 7.146629504859447479e-03
3.066132962703704834e-01 6.018352229148149490e-03
3.186373412609100342e-01 5.137607455253601074e-03
3.306614160537719727e-01 4.436946008354425430e-03
3.426854610443115234e-01 3.870423417538404465e-03
3.547095060348510742e-01 3.405860625207424164e-03
3.667335212230682373e-01 3.020184580236673355e-03
3.787575662136077881e-01 2.696493873372673988e-03
3.907816112041473389e-01 2.422184217721223831e-03
4.028056561946868896e-01 2.290941076353192329e-03
4.148297011852264404e-01 2.480472438037395477e-03
4.268537759780883789e-01 2.694533672183752060e-03
4.388778209686279297e-01 2.937550423666834831e-03
4.509018659591674805e-01 3.214988159015774727e-03
4.629259109497070312e-01 3.533670445904135704e-03
4.749499559402465820e-01 3.902193391695618629e-03
4.869740009307861328e-01 4.331524018198251724e-03
4.989980459213256836e-01 4.835812840610742569e-03
5.110220909118652344e-01 5.433580372482538223e-03
5.230461359024047852e-01 6.149444729089736938e-03
5.350701808929443359e-01 7.016694173216819763e-03
5.470942258834838867e-01 8.081222884356975555e-03
5.591182708740234375e-01 9.407748468220233917e-03
5.711423158645629883e-01 1.108986325562000275e-02
5.831663608551025391e-01 1.326703280210494995e-02
5.951904058456420898e-01 1.615441776812076569e-02
6.072144508361816406e-01 2.009818144142627716e-02
6.192384958267211914e-01 2.568434551358222961e-02
6.312625408172607422e-01 3.396961092948913574e-02
6.432865858078002930e-01 4.702051356434822083e-02
6.553106904029846191e-01 6.933911889791488647e-02
6.673347353935241699e-01 1.123362928628921509e-01
6.793587803840637207e-01 2.124415785074234009e-01
6.913828253746032715e-01 5.441079139709472656e-01
7.034068703651428223e-01 1.096740722656250000e+00
7.154309153556823730e-01 1.097280383110046387e+00
7.274549603462219238e-01 1.095967054367065430e+00
7.394790053367614746e-01 1.092696070671081543e+00
7.515030503273010254e-01 1.087367892265319824e+00
7.635270953178405762e-01 1.079885721206665039e+00
7.755511403083801270e-01 1.070163130760192871e+00
7.875751852989196777e-01 1.058124065399169922e+00
7.995992302894592285e-01 1.043701648712158203e+00
8.116232752799987793e-01 1.026845932006835938e+00
8.236473202705383301e-01 1.007521867752075195e+00
8.356713652610778809e-01 9.857129454612731934e-01
8.476954698562622070e-01 9.133860468864440918e-01
8.597195148468017578e-01 8.452779650688171387e-01
8.717435598373413086e-01 7.821363210678100586e-01
8.837676048278808594e-01 7.236772179603576660e-01
8.957916498184204102e-01 6.696150898933410645e-01
9.078156948089599609e-01 6.196648478507995605e-01
9.198397397994995117e-01 5.735477209091186523e-01
9.318637847900390625e-01 5.309951305389404297e-01
9.438878297805786133e-01 4.917485117912292480e-01
9.559118747711181641e-01 4.555630981922149658e-01
9.679359197616577148e-01 4.222071170806884766e-01
9.799599647521972656e-01 3.914623260498046875e-01
9.919840097427368164e-01 3.631258010864257812e-01
1.004008054733276367e+00 3.370071053504943848e-01
1.016032099723815918e+00 3.129300773143768311e-01
1.028056144714355469e+00 2.907308936119079590e-01
1.040080189704895020e+00 2.702585160732269287e-01
1.052104234695434570e+00 2.513730227947235107e-01
1.064128279685974121e+00 2.339459955692291260e-01
1.076152324676513672e+00 2.178586423397064209e-01
1.088176369667053223e+00 2.030024975538253784e-01
1.100200414657592773e+00 1.892772614955902100e-01
1.112224459648132324e+00 1.765910238027572632e-01
1.124248504638671875e+00 1.648596674203872681e-01
1.136272549629211426e+00 1.540058106184005737e-01
1.148296594619750977e+00 1.439588367938995361e-01
1.160320639610290527e+00 1.346537321805953979e-01
1.172344684600830078e+00 1.260310113430023193e-01
1.184368729591369629e+00 1.180363520979881287e-01
1.196392774581909180e+00 1.106197312474250793e-01
1.208416819572448730e+00 1.037353277206420898e-01
1.220440864562988281e+00 9.734150767326354980e-02
1.232465028762817383e+00 9.139950573444366455e-02
1.244489073753356934e+00 8.587450534105300903e-02
1.256513118743896484e+00 8.073410391807556152e-02
1.268537163734436035e+00 7.594856619834899902e-02
1.280561208724975586e+00 7.149089127779006958e-02
1.292585253715515137e+00 6.733604520559310913e-02
1.304609298706054688e+00 6.346122920513153076e-02
1.316633343696594238e+00 5.984544381499290466e-02
1.328657388687133789e+00 5.646928027272224426e-02
1.340681433677673340e+00 5.331509932875633240e-02
1.352705478668212891e+00 5.036655813455581665e-02
1.364729523658752441e+00 4.760854318737983704e-02
1.376753568649291992e+00 4.502734541893005371e-02
1.388777613639831543e+00 4.261016100645065308e-02
1.400801658630371094e+00 4.034532606601715088e-02
1.412825703620910645e+00 3.822201117873191833e-02
1.424849748611450195e+00 3.623020648956298828e-02
1.436873793601989746e+00 3.417889028787612915e-02
1.448897838592529297e+00 3.150550648570060730e-02
1.460921883583068848e+00 2.911213785409927368e-02
1.472945928573608398e+00 2.696291916072368622e-02
1.484969973564147949e+00 2.502726577222347260e-02
1.496994018554687500e+00 2.327911742031574249e-02
1.509018063545227051e+00 2.169611304998397827e-02
1.521042108535766602e+00 2.025904878973960876e-02
1.533066153526306152e+00 1.895129866898059845e-02
1.545090198516845703e+00 1.775845885276794434e-02
1.557114243507385254e+00 1.666806451976299286e-02
1.569138288497924805e+00 1.566917635500431061e-02
1.581162333488464355e+00 1.475227158516645432e-02
1.593186378479003906e+00 1.390897016972303391e-02
1.605210423469543457e+00 1.313193328678607941e-02
1.617234468460083008e+00 1.241467613726854324e-02
1.629258513450622559e+00 1.175142917782068253e-02
1.641282558441162109e+00 1.113714464008808136e-02
1.653306603431701660e+00 1.056728325784206390e-02
1.665330648422241211e+00 1.003781706094741821e-02
1.677354693412780762e+00 9.545169770717620850e-03
1.689378738403320312e+00 9.086123667657375336e-03
1.701402783393859863e+00 8.657807484269142151e-03
1.713426828384399414e+00 8.257619105279445648e-03
1.725450873374938965e+00 7.883241400122642517e-03
1.737474918365478516e+00 7.532582152634859085e-03
1.749498963356018066e+00 7.203739136457443237e-03
1.761523008346557617e+00 6.895003374665975571e-03
1.773547053337097168e+00 6.604819558560848236e-03
1.785571098327636719e+00 6.331786047667264938e-03
1.797595143318176270e+00 6.074608769267797470e-03
1.809619307518005371e+00 5.832124967128038406e-03
1.821643352508544922e+00 5.603281315416097641e-03
1.833667397499084473e+00 5.387091543525457382e-03
1.845691442489624023e+00 5.182674620300531387e-03
1.857715487480163574e+00 4.989217966794967651e-03
1.869739532470703125e+00 4.805967677384614944e-03
1.881763577461242676e+00 4.632243886590003967e-03
1.893787622451782227e+00 4.467416554689407349e-03
1.905811667442321777e+00 4.310904070734977722e-03
1.917835712432861328e+00 4.162176512181758881e-03
1.929859757423400879e+00 4.020730964839458466e-03
1.941883802413940430e+00 3.886118298396468163e-03
1.953907847404479980e+00 3.757918952032923698e-03
1.965931892395019531e+00 3.635737346485257149e-03
1.977955937385559082e+00 3.519217716529965401e-03
1.989979982376098633e+00 3.408021293580532074e-03
2.002004146575927734e+00 3.301835153251886368e-03
2.014028310775756836e+00 3.200375009328126907e-03
2.026052236557006836e+00 3.103370079770684242e-03
2.038076400756835938e+00 3.010568441823124886e-03
2.050100326538085938e+00 2.921739593148231506e-03
2.062124490737915039e+00 2.836659783497452736e-03
2.074148416519165039e+00 2.755131805315613747e-03
2.086172580718994141e+00 2.676959149539470673e-03
2.098196506500244141e+00 2.601969521492719650e-03
2.110220670700073242e+00 2.529995050281286240e-03
2.122244596481323242e+00 2.460880670696496964e-03
2.134268760681152344e+00 2.394478535279631615e-03
2.146292686462402344e+00 2.330649411305785179e-03
2.158316850662231445e+00 2.269271528348326683e-03
2.170340776443481445e+00 2.210217993706464767e-03
2.182364940643310547e+00 2.153377048671245575e-03
2.194388866424560547e+00 2.098645083606243134e-03
2.206413030624389648e+00 2.045914763584733009e-03
2.218436956405639648e+00 1.995095284655690193e-03
2.230461120605468750e+00 1.946098753251135349e-03
2.242485046386718750e+00 1.898839487694203854e-03
2.254509210586547852e+00 1.853235065937042236e-03
2.266533136367797852e+00 1.809214940294623375e-03
2.278557300567626953e+00 1.766707166098058224e-03
2.290581226348876953e+00 1.725642359815537930e-03
2.302605390548706055e+00 1.685958937741816044e-03
2.314629316329956055e+00 1.647596480324864388e-03
2.326653480529785156e+00 1.610497012734413147e-03
2.338677406311035156e+00 1.574608380906283855e-03
2.350701570510864258e+00 1.539878430776298046e-03
2.362725496292114258e+00 1.506258500739932060e-03
2.374749660491943359e+00 1.473703538067638874e-03
2.386773586273193359e+00 1.442169887013733387e-03
2.398797750473022461e+00 1.411615172401070595e-03
2.410821676254272461e+00 1.382001093588769436e-03
2.422845840454101562e+00 1.353287603706121445e-03
2.434869766235351562e+00 1.325442455708980560e-03
2.446893930435180664e+00 1.298428978770971298e-03
2.458917856216430664e+00 1.272216555662453175e-03
2.470942020416259766e+00 1.246772939339280128e-03
2.482965946197509766e+00 1.222070655785501003e-03
2.494990110397338867e+00 1.198080484755337238e-03
2.507014036178588867e+00 1.174775301478803158e-03
2.519038200378417969e+00 1.152130076661705971e-03
2.531062126159667969e+00 1.130121643655002117e-03
2.543086290359497070e+00 1.108726137317717075e-03
2.555110216140747070e+00 1.087920391000807285e-03
2.567134380340576172e+00 1.067683217115700245e-03
2.579158306121826172e+00 1.047995407134294510e-03
2.591182470321655273e+00 1.028837868943810463e-03
2.603206396102905273e+00 1.010191394016146660e-03
2.615230560302734375e+00 9.920375887304544449e-04
2.627254486083984375e+00 9.743605041876435280e-04
2.639278650283813477e+00 9.571430855430662632e-04
2.651302576065063477e+00 9.403702570125460625e-04
2.663326740264892578e+00 9.240265935659408569e-04
2.675350666046142578e+00 9.080986492335796356e-04
2.687374830245971680e+00 8.925712318159639835e-04
2.699398756027221680e+00 8.774335146881639957e-04
2.711422920227050781e+00 8.626701892353594303e-04
2.723446846008300781e+00 8.482701377943158150e-04
2.735471010208129883e+00 8.342226501554250717e-04
2.747494935989379883e+00 8.205149788409471512e-04
2.759519100189208984e+00 8.071371703408658504e-04
2.771543025970458984e+00 7.940789801068603992e-04
2.783567190170288086e+00 7.813300471752882004e-04
2.795591115951538086e+00 7.688811165280640125e-04
2.807615280151367188e+00 7.567221764475107193e-04
2.819639205932617188e+00 7.448457181453704834e-04
2.831663370132446289e+00 7.332423701882362366e-04
2.843687295913696289e+00 7.219037506729364395e-04
2.855711460113525391e+00 7.108221761882305145e-04
2.867735385894775391e+00 6.999907782301306725e-04
2.879759550094604492e+00 6.894010584801435471e-04
2.891783475875854492e+00 6.790469633415341377e-04
2.903807640075683594e+00 6.689204019494354725e-04
2.915831565856933594e+00 6.590156117454171181e-04
2.927855730056762695e+00 6.493265391327440739e-04
2.939879655838012695e+00 6.398464320227503777e-04
2.951903820037841797e+00 6.305690621957182884e-04
2.963927745819091797e+00 6.214901804924011230e-04
2.975951910018920898e+00 6.126025109551846981e-04
2.987975835800170898e+00 6.039026775397360325e-04
3.000000000000000000e+00 5.953835207037627697e-04


==> plot_data/example_noise_pdf.txt <==
-7.000000000000000000e+00 0.000000000000000000e+00
-6.894472361809045324e+00 0.000000000000000000e+00
-6.788944723618090649e+00 0.000000000000000000e+00
-6.683417085427135973e+00 0.000000000000000000e+00
-6.577889447236181297e+00 0.000000000000000000e+00
-6.472361809045226622e+00 0.000000000000000000e+00
-6.366834170854271058e+00 0.000000000000000000e+00
-6.261306532663316382e+00 0.000000000000000000e+00
-6.155778894472361706e+00 0.000000000000000000e+00
-6.050251256281407031e+00 0.000000000000000000e+00
-5.944723618090452355e+00 0.000000000000000000e+00
-5.839195979899497679e+00 0.000000000000000000e+00
-5.733668341708543004e+00 0.000000000000000000e+00
-5.628140703517587440e+00 0.000000000000000000e+00
-5.522613065326632764e+00 0.000000000000000000e+00
-5.417085427135678088e+00 0.000000000000000000e+00
-5.311557788944723413e+00 0.000000000000000000e+00
-5.206030150753768737e+00 0.000000000000000000e+00
-5.100502512562814061e+00 0.000000000000000000e+00
-4.994974874371859386e+00 0.000000000000000000e+00
-4.889447236180904710e+00 0.000000000000000000e+00
-4.783919597989950034e+00 0.000000000000000000e+00
-4.678391959798995359e+00 0.000000000000000000e+00
-4.572864321608040683e+00 0.000000000000000000e+00
-4.467336683417086007e+00 0.000000000000000000e+00
-4.361809045226131332e+00 0.000000000000000000e+00
-4.256281407035175768e+00 0.000000000000000000e+00
-4.150753768844221092e+00 0.000000000000000000e+00
-4.045226130653266416e+00 0.000000000000000000e+00
-3.939698492462311741e+00 0.000000000000000000e+00
-3.834170854271356621e+00 0.000000000000000000e+00
-3.728643216080401945e+00 0.000000000000000000e+00
-3.623115577889447270e+00 0.000000000000000000e+00
-3.517587939698492594e+00 0.000000000000000000e+00
-3.412060301507537918e+00 0.000000000000000000e+00
-3.306532663316582799e+00 0.000000000000000000e+00
-3.201005025125628123e+00 0.000000000000000000e+00
-3.095477386934673447e+00 0.000000000000000000e+00
-2.989949748743718771e+00 6.930000586258761031e-01
-2.884422110552764096e+00 6.235958271400260378e-01
-2.778894472361809420e+00 5.611424570403824585e-01
-2.673366834170854744e+00 5.049438167946755929e-01
-2.567839195979899181e+00 4.543734927204519103e-01
-2.462311557788944505e+00 4.088678067146889195e-01
-2.356783919597989829e+00 3.679195332605624813e-01
-2.251256281407035154e+00 3.310722456784881973e-01
-2.145728643216080478e+00 2.979152286023686869e-01
-2.040201005025125802e+00 2.680788999733674793e-01
-1.934673366834171127e+00 2.412306915228279725e-01
-1.829145728643216451e+00 2.170713418264657857e-01
-1.723618090452261775e+00 1.953315606106585667e-01
-1.618090452261306211e+00 1.757690271297870921e-01
-1.512562814070351536e+00 1.581656891572801871e-01
-1.407035175879396860e+00 1.423253324837793210e-01
-1.301507537688442184e+00 1.280713938310301947e-01
-1.195979899497487509e+00 1.152449928033169313e-01
-1.090452261306532833e+00 1.037031609397433135e-01
-9.849246231155781572e-01 9.331724812763209087e-02
-8.793969849246234816e-01 8.397148861425642041e-02
-7.738693467336688059e-01 7.556171063306642288e-02
-6.683417085427132420e-01 6.799417526136250500e-02
-5.628140703517585663e-01 6.118453156683475308e-02
-4.572864321608038907e-01 5.505687639659125748e-02
-3.517587939698492150e-01 4.954290832868989136e-02
-2.462311557788945393e-01 4.458116635576035020e-02
-1.407035175879398636e-01 4.011634481476424041e-02
-3.517587939698518795e-02 3.609867692681217877e-02
7.035175879396948773e-02 3.248338007571342084e-02
1.758793969849241634e-01 2.923015664209929060e-02
2.814070351758797273e-01 2.630274482920773663e-02
3.869346733668344029e-01 2.366851447364421920e-02
4.924623115577890786e-01 2.129810333585552273e-02
5.979899497487437543e-01 1.916508981625741903e-02
7.035175879396984300e-01 1.724569844897223120e-02
8.090452261306531057e-01 1.551853489048571171e-02
9.145728643216077813e-01 1.396434744929536328e-02
1.020100502512562457e+00 1.256581249845929206e-02
1.125628140703517133e+00 1.130734137916364519e-02
1.231155778894471808e+00 1.017490664297457381e-02
1.336683417085426484e+00 9.155885695997768858e-03
1.442211055276381160e+00 8.238920102137595528e-03
1.547738693467335835e+00 7.413788977190776362e-03
1.653266331658290511e+00 6.671295062571965667e-03
1.758793969849246963e+00 6.003162208800988907e-03
1.864321608040201639e+00 5.401943126059668109e-03
1.969849246231156314e+00 4.860936373566960081e-03
2.075376884422110990e+00 4.374111662501296849e-03
2.180904522613065666e+00 3.936042639864910028e-03
2.286432160804020342e+00 3.541846404070882626e-03
2.391959798994975017e+00 3.187129078068217172e-03
2.497487437185929693e+00 2.867936833340071177e-03
2.603015075376884369e+00 2.580711818868048311e-03
2.708542713567839044e+00 2.322252503828245527e-03
2.814070351758793720e+00 2.089677991982061018e-03
2.919597989949748396e+00 1.880395909994955891e-03
3.025125628140703071e+00 1.692073511752863494e-03
3.130653266331657747e+00 1.522611676592802287e-03
3.236180904522612423e+00 1.370121511621033919e-03
3.341708542713567098e+00 1.232903297318362892e-03
3.447236180904521774e+00 1.109427541751440652e-03
3.552763819095476450e+00 9.983179322123406085e-04
3.658291457286432902e+00 8.983359942582095064e-04
3.763819095477387577e+00 8.083672871542069279e-04
3.869346733668342253e+00 7.274089818483086287e-04
3.974874371859296929e+00 6.545586830168887782e-04
4.080402010050251604e+00 5.890043705868769006e-04
4.185929648241206280e+00 5.300153486184700294e-04
4.291457286432160956e+00 4.769341006608435771e-04
4.396984924623115631e+00 4.291689607972249917e-04
4.502512562814070307e+00 3.861875186877189903e-04
4.608040201005024983e+00 3.475106850997172303e-04
4.713567839195979658e+00 3.127073517777963045e-04
4.819095477386934334e+00 2.813895861297705317e-04
4.924623115577889010e+00 2.532083071668470714e-04
5.030150753768843686e+00 2.278493945000943958e-04
5.135678391959798361e+00 2.050301870224619503e-04
5.241206030150753037e+00 1.844963322491879909e-04
5.346733668341707713e+00 1.660189511980187424e-04
5.452261306532662388e+00 1.493920872078010481e-04
5.557788944723618840e+00 1.344304102589074384e-04
5.663316582914573516e+00 1.209671512068848586e-04
5.768844221105528192e+00 1.088522429034226031e-04
5.874371859296482867e+00 9.795064748479700230e-05
5.979899497487437543e+00 8.814085118304252665e-05
6.085427135678392219e+00 7.931350988238290180e-05
6.190954773869346894e+00 7.137023032372427482e-05
6.296482412060301570e+00 6.422247337200323993e-05
6.402010050251256246e+00 5.779056712174606992e-05
6.507537688442210921e+00 5.200281884049873059e-05
6.613065326633165597e+00 4.679471585147550845e-05
6.718592964824120273e+00 4.210820644812822975e-05
6.824120603015074948e+00 3.789105282540740583e-05
6.929648241206029624e+00 3.409624881521485109e-05
7.035175879396984300e+00 2.896613618238845778e-01
7.140703517587938975e+00 2.606516612354107809e-01
7.246231155778893651e+00 2.345472936983799550e-01
7.351758793969848327e+00 2.110572889522040196e-01
7.457286432160803002e+00 1.899198175236153641e-01
7.562814070351759455e+00 1.708992722652265261e-01
7.668341708542714130e+00 1.537836421791655139e-01
7.773869346733668806e+00 1.383821492533156838e-01
7.879396984924623482e+00 1.245231219693489350e-01
7.984924623115578157e+00 1.120520817797734936e-01
8.090452261306532833e+00 1.008300212250669153e-01
8.195979899497487509e+00 9.073185449806280001e-02
8.301507537688442184e+00 8.164502318493067901e-02
8.407035175879396860e+00 7.346824164175096150e-02
8.512562814070351536e+00 6.611036802212517938e-02
8.618090452261306211e+00 5.948938837181987072e-02
8.723618090452260887e+00 5.353150246673597790e-02
8.829145728643215563e+00 4.817030120456920056e-02
8.934673366834170238e+00 4.334602638102273003e-02
9.040201005025124914e+00 3.900490459972662943e-02
9.145728643216081366e+00 3.509854789134368019e-02
9.251256281407034265e+00 3.158341436091050697e-02
9.356783919597990717e+00 2.842032285156104870e-02
9.462311557788943617e+00 2.557401621487261426e-02
9.567839195979900069e+00 2.301276831985886451e-02
9.673366834170852968e+00 2.070803042016995318e-02
9.778894472361809420e+00 1.863411293775683181e-02
9.884422110552762319e+00 1.676789911602940414e-02
9.989949748743718771e+00 1.508858735076363047e-02
1.009547738693467167e+01 1.357745932667178690e-02
1.020100502512562812e+01 1.221767137518650972e-02
1.030653266331658102e+01 1.099406672784656973e-02
1.041206030150753747e+01 9.893006572579986224e-03
1.051758793969849393e+01 8.902218029768238158e-03
1.062311557788944683e+01 8.010657353567650005e-03
1.072864321608040328e+01 7.208386833672942098e-03
1.083417085427135618e+01 6.486464025418360070e-03
1.093969849246231263e+01 5.836842073527847077e-03
1.104522613065326553e+01 5.252280018481661310e-03
1.115075376884422198e+01 4.726262085735701696e-03
1.125628140703517488e+01 4.252925058157932744e-03
1.136180904522613133e+01 3.826992922143899415e-03
1.146733668341708423e+01 3.443718058950022941e-03
1.157286432160804068e+01 3.098828325738030819e-03
1.167839195979899358e+01 2.788479436474030487e-03
1.178391959798995003e+01 2.509212111899300404e-03
1.188944723618090293e+01 2.257913520948716304e-03
1.199497487437185939e+01 2.031782583826301312e-03
1.210050251256281229e+01 1.828298749991699723e-03
1.220603015075376874e+01 1.645193903043598756e-03
1.231155778894472519e+01 1.480427079340352519e-03
1.241708542713567809e+01 1.332161718560741399e-03
1.252261306532663454e+01 1.198745192630123850e-03
1.262814070351758744e+01 1.078690384832819895e-03
1.273366834170854389e+01 9.706591137836555845e-04
1.283919597989949679e+01 8.734472174954055436e-04
1.294472361809045324e+01 7.859711312827627645e-04
1.305025125628140614e+01 7.072558098946116114e-04
1.315577889447236259e+01 6.364238592495125805e-04
1.326130653266331549e+01 5.726857566322421812e-04
1.336683417085427195e+01 5.153310503415003399e-04
1.347236180904522485e+01 4.637204406964354924e-04
1.357788944723618130e+01 4.172786541334833131e-04
1.368341708542713420e+01 3.754880309652698926e-04
1.378894472361809065e+01 3.378827553279859365e-04
1.389447236180904355e+01 3.040436630018480729e-04
1.400000000000000000e+01 2.735935692303863862e-04


==> plot_data/example_post.txt <==
-3.000000000000000000e+00 -2.962783813476562500e+00
-2.985971927642822266e+00 -2.958840847015380859e+00
-2.971943855285644531e+00 -2.954728364944458008e+00
-2.957915782928466797e+00 -2.950435638427734375e+00
-2.943887710571289062e+00 -2.945951461791992188e+00
-2.929859638214111328e+00 -2.941261529922485352e+00
-2.915831565856933594e+00 -2.936352014541625977e+00
-2.901803493499755859e+00 -2.931207180023193359e+00
-2.887775659561157227e+00 -2.925809383392333984e+00
-2.873747587203979492e+00 -2.920140027999877930e+00
-2.859719514846801758e+00 -2.914177417755126953e+00
-2.845691442489624023e+00 -2.907898664474487305e+00
-2.831663370132446289e+00 -2.901277780532836914e+00
-2.817635297775268555e+00 -2.894285440444946289e+00
-2.803607225418090820e+00 -2.886890649795532227e+00
-2.789579153060913086e+00 -2.879056692123413086e+00
-2.775551080703735352e+00 -2.870743751525878906e+00
-2.761523008346557617e+00 -2.861906290054321289e+00
-2.747494935989379883e+00 -2.852492809295654297e+00
-2.733466863632202148e+00 -2.842446088790893555e+00
-2.719438791275024414e+00 -2.831698656082153320e+00
-2.705410718917846680e+00 -2.820175409317016602e+00
-2.691382646560668945e+00 -2.807789087295532227e+00
-2.677354574203491211e+00 -2.794438600540161133e+00
-2.663326740264892578e+00 -2.780007839202880859e+00
-2.649298667907714844e+00 -2.764358282089233398e+00
-2.635270595550537109e+00 -2.747330665588378906e+00
-2.621242523193359375e+00 -2.728733539581298828e+00
-2.607214450836181641e+00 -2.708339452743530273e+00
-2.593186378479003906e+00 -2.685874700546264648e+00
-2.579158306121826172e+00 -2.661007404327392578e+00
-2.565130233764648438e+00 -2.633330345153808594e+00
-2.551102161407470703e+00 -2.602338552474975586e+00
-2.537074089050292969e+00 -2.567399024963378906e+00
-2.523046016693115234e+00 -2.527869224548339844e+00
-2.509017944335937500e+00 -2.486907243728637695e+00
-2.494989871978759766e+00 -2.446054935455322266e+00
-2.480961799621582031e+00 -2.405311107635498047e+00
-2.466933727264404297e+00 -2.364675998687744141e+00
-2.452905654907226562e+00 -2.324149131774902344e+00
-2.438877820968627930e+00 -2.283731222152709961e+00
-2.424849748611450195e+00 -2.243419170379638672e+00
-2.410821676254272461e+00 -2.203214645385742188e+00
-2.396793603897094727e+00 -2.163116455078125000e+00
-2.382765531539916992e+00 -2.123124361038208008e+00
-2.368737459182739258e+00 -2.083237886428833008e+00
-2.354709386825561523e+00 -2.043456315994262695e+00
-2.340681314468383789e+00 -2.003780126571655273e+00
-2.326653242111206055e+00 -1.964208126068115234e+00
-2.312625169754028320e+00 -1.924740076065063477e+00
-2.298597097396850586e+00 -1.885375738143920898e+00
-2.284569025039672852e+00 -1.846114397048950195e+00
-2.270540952682495117e+00 -1.807029485702514648e+00
-2.256512880325317383e+00 -1.768641829490661621e+00
-2.242484807968139648e+00 -1.731033325195312500e+00
-2.228456735610961914e+00 -1.694181203842163086e+00
-2.214428901672363281e+00 -1.658062696456909180e+00
-2.200400829315185547e+00 -1.622655510902404785e+00
-2.186372756958007812e+00 -1.587939023971557617e+00
-2.172344684600830078e+00 -1.553893208503723145e+00
-2.158316612243652344e+00 -1.520499110221862793e+00
-2.144288539886474609e+00 -1.487738013267517090e+00
-2.130260467529296875e+00 -1.455592155456542969e+00
-2.116232395172119141e+00 -1.424044132232666016e+00
-2.102204322814941406e+00 -1.393077611923217773e+00
-2.088176250457763672e+00 -1.362676858901977539e+00
-2.074148178100585938e+00 -1.332826137542724609e+00
-2.060120105743408203e+00 -1.303511142730712891e+00
-2.046092033386230469e+00 -1.274716854095458984e+00
-2.032063961029052734e+00 -1.246430039405822754e+00
-2.018035888671875000e+00 -1.218637466430664062e+00
-2.004007816314697266e+00 -1.191325902938842773e+00
-1.989979982376098633e+00 -1.164483785629272461e+00
-1.975951910018920898e+00 -1.138098001480102539e+00
-1.961923837661743164e+00 -1.112157583236694336e+00
-1.947895765304565430e+00 -1.086651325225830078e+00
-1.933867812156677246e+00 -1.061568498611450195e+00
-1.919839739799499512e+00 -1.036898374557495117e+00
-1.905811667442321777e+00 -1.012630939483642578e+00
-1.891783595085144043e+00 -9.887564778327941895e-01
-1.877755522727966309e+00 -9.652656912803649902e-01
-1.863727450370788574e+00 -9.421490430831909180e-01
-1.849699378013610840e+00 -9.193978905677795410e-01
-1.835671305656433105e+00 -8.970037102699279785e-01
-1.821643352508544922e+00 -8.749580979347229004e-01
-1.807615280151367188e+00 -8.532528281211853027e-01
-1.793587207794189453e+00 -8.318801522254943848e-01
-1.779559135437011719e+00 -8.108325600624084473e-01
-1.765531063079833984e+00 -7.901027202606201172e-01
-1.751502990722656250e+00 -7.696832418441772461e-01
-1.737474918365478516e+00 -7.495675683021545410e-01
-1.723446846008300781e+00 -7.297487854957580566e-01
-1.709418892860412598e+00 -7.102204561233520508e-01
-1.695390820503234863e+00 -6.909759640693664551e-01
-1.681362748146057129e+00 -6.720094084739685059e-01
-1.667334675788879395e+00 -6.533148288726806641e-01
-1.653306603431701660e+00 -6.348863244056701660e-01
-1.639278531074523926e+00 -6.167181730270385742e-01
-1.625250458717346191e+00 -5.988051295280456543e-01
-1.611222386360168457e+00 -5.811417102813720703e-01
-1.597194433212280273e+00 -5.637228488922119141e-01
-1.583166360855102539e+00 -5.465432405471801758e-01
-1.569138288497924805e+00 -5.295981764793395996e-01
-1.555110216140747070e+00 -5.128829479217529297e-01
-1.541082143783569336e+00 -4.963926970958709717e-01
-1.527054071426391602e+00 -4.801231622695922852e-01
-1.513025999069213867e+00 -4.640697836875915527e-01
-1.498997926712036133e+00 -4.482282996177673340e-01
-1.484969973564147949e+00 -4.325947165489196777e-01
-1.470941901206970215e+00 -4.171646833419799805e-01
-1.456913828849792480e+00 -4.019343852996826172e-01
-1.442885756492614746e+00 -3.868999779224395752e-01
-1.428857684135437012e+00 -3.720576763153076172e-01
-1.414829611778259277e+00 -3.574038743972778320e-01
-1.400801539421081543e+00 -3.429349362850189209e-01
-1.386773467063903809e+00 -3.286474347114562988e-01
-1.372745513916015625e+00 -3.145380616188049316e-01
-1.358717441558837891e+00 -3.006033003330230713e-01
-1.344689369201660156e+00 -2.868399620056152344e-01
-1.330661296844482422e+00 -2.732450962066650391e-01
-1.316633224487304688e+00 -2.598154842853546143e-01
-1.302605152130126953e+00 -2.465481311082839966e-01
-1.288577079772949219e+00 -2.334401607513427734e-01
-1.274549007415771484e+00 -2.204886823892593384e-01
-1.260521054267883301e+00 -2.076910287141799927e-01
-1.246492981910705566e+00 -1.950442939996719360e-01
-1.232464909553527832e+00 -1.825458705425262451e-01
-1.218436837196350098e+00 -1.701932400465011597e-01
-1.204408764839172363e+00 -1.579837799072265625e-01
-1.190380692481994629e+00 -1.459150612354278564e-01
-1.176352620124816895e+00 -1.339822113513946533e-01
-1.162324547767639160e+00 -1.221532151103019714e-01
-1.148296594619750977e+00 -1.104182004928588867e-01
-1.134268522262573242e+00 -9.877584874629974365e-02
-1.120240449905395508e+00 -8.722517639398574829e-02
-1.106212377548217773e+00 -7.576505839824676514e-02
-1.092184305191040039e+00 -6.439447402954101562e-02
-1.078156232833862305e+00 -5.311236530542373657e-02
-1.064128160476684570e+00 -4.191771894693374634e-02
-1.050100088119506836e+00 -3.080950304865837097e-02
-1.036072134971618652e+00 -1.978680863976478577e-02
-1.022044062614440918e+00 -8.848497644066810608e-03
-1.008015990257263184e+00 2.006341470405459404e-03
-9.939879179000854492e-01 1.277863234281539917e-02
-9.799598455429077148e-01 2.346931584179401398e-02
-9.659317731857299805e-01 3.407933190464973450e-02
-9.519037604331970215e-01 4.460950568318367004e-02
-9.378756880760192871e-01 5.506086722016334534e-02
-9.238476157188415527e-01 6.543426215648651123e-02
-9.098195433616638184e-01 7.573053985834121704e-02
-8.957915306091308594e-01 8.595053106546401978e-02
-8.817634582519531250e-01 9.609512984752655029e-02
-8.677353858947753906e-01 1.061651408672332764e-01
-8.537073135375976562e-01 1.161613687872886658e-01
-8.396793007850646973e-01 1.260846406221389771e-01
-8.256512284278869629e-01 1.359357684850692749e-01
-8.116231560707092285e-01 1.457155197858810425e-01
-7.975950837135314941e-01 1.554246395826339722e-01
-7.835670709609985352e-01 1.650638580322265625e-01
-7.695389986038208008e-01 1.746340841054916382e-01
-7.555109262466430664e-01 1.841359138488769531e-01
-7.414828538894653320e-01 1.935701221227645874e-01
-7.274548411369323730e-01 2.029373645782470703e-01
-7.134267687797546387e-01 2.122385054826736450e-01
-6.993986964225769043e-01 2.214741259813308716e-01
-6.853706240653991699e-01 2.306449562311172485e-01
-6.713426113128662109e-01 2.397516667842864990e-01
-6.573145389556884766e-01 2.487948834896087646e-01
-6.432865262031555176e-01 2.577753365039825439e-01
-6.292584538459777832e-01 2.666936516761779785e-01
-6.152304410934448242e-01 2.755504250526428223e-01
-6.012023687362670898e-01 2.843463420867919922e-01
-5.871742963790893555e-01 2.930820286273956299e-01
-5.731462240219116211e-01 3.017581105232238770e-01
-5.591182112693786621e-01 3.103750944137573242e-01
-5.450901389122009277e-01 3.189337253570556641e-01
-5.310620665550231934e-01 3.274345695972442627e-01
-5.170339941978454590e-01 3.358781039714813232e-01
-5.030059814453125000e-01 3.442650139331817627e-01
-4.889779090881347656e-01 3.525958657264709473e-01
-4.749498367309570312e-01 3.608711361885070801e-01
-4.609217941761016846e-01 3.690914809703826904e-01
-4.468937218189239502e-01 3.772573173046112061e-01
-4.328656792640686035e-01 3.853693306446075439e-01
-4.188376069068908691e-01 3.934292793273925781e-01
-4.048095643520355225e-01 4.014451205730438232e-01
-3.907814919948577881e-01 4.094183146953582764e-01
-3.767534494400024414e-01 4.173491299152374268e-01
-3.627253770828247070e-01 4.252380132675170898e-01
-3.486973345279693604e-01 4.330851733684539795e-01
-3.346692621707916260e-01 4.408909976482391357e-01
-3.206412196159362793e-01 4.486557841300964355e-01
-3.066131472587585449e-01 4.563798904418945312e-01
-2.925851047039031982e-01 4.640636444091796875e-01
-2.785570323467254639e-01 4.717073440551757812e-01
-2.645289897918701172e-01 4.793112874031066895e-01
-2.505009174346923828e-01 4.868757426738739014e-01
-2.364728748798370361e-01 4.944011270999908447e-01
-2.224448025226593018e-01 5.018876791000366211e-01
-2.084167599678039551e-01 5.093356370925903320e-01
-1.943886876106262207e-01 5.167455077171325684e-01
-1.803606301546096802e-01 5.241173505783081055e-01
-1.663325726985931396e-01 5.314515233039855957e-01
-1.523045152425765991e-01 5.387483835220336914e-01
-1.382764577865600586e-01 5.460081696510314941e-01
-1.242484077811241150e-01 5.532311201095581055e-01
-1.102203503251075745e-01 5.604175925254821777e-01
-9.619229286909103394e-02 5.675678253173828125e-01
-8.216424286365509033e-02 5.746821165084838867e-01
-6.813618540763854980e-02 5.817607045173645020e-01
-5.410812795162200928e-02 5.888038277626037598e-01
-4.008007422089576721e-02 5.958117246627807617e-01
-2.605201676487922668e-02 6.027848124504089355e-01
-1.202396303415298462e-02 6.097233295440673828e-01
2.004094421863555908e-03 6.166273355484008789e-01
1.603215187788009644e-02 6.234973073005676270e-01
3.006020933389663696e-02 6.303333640098571777e-01
4.408826678991317749e-02 6.371358036994934082e-01
5.811632424592971802e-02 6.439048647880554199e-01
7.214437425136566162e-02 6.506408452987670898e-01
8.617243170738220215e-02 6.573439240455627441e-01
1.002004891633987427e-01 6.640142798423767090e-01
1.142285466194152832e-01 6.706522703170776367e-01
1.282566040754318237e-01 6.772581338882446289e-01
1.422846615314483643e-01 6.838320493698120117e-01
1.563127189874649048e-01 6.903741955757141113e-01
1.703407764434814453e-01 6.968848109245300293e-01
1.843688338994979858e-01 7.033643126487731934e-01
1.983968913555145264e-01 7.098127007484436035e-01
2.124249339103698730e-01 7.162302732467651367e-01
2.264530062675476074e-01 7.226173281669616699e-01
2.404810488224029541e-01 7.289739847183227539e-01
2.545091211795806885e-01 7.353004217147827148e-01
2.685371637344360352e-01 7.415969371795654297e-01
2.825652360916137695e-01 7.478638291358947754e-01
2.965932786464691162e-01 7.541010975837707520e-01
3.106213510036468506e-01 7.603091597557067871e-01
3.246493935585021973e-01 7.664880752563476562e-01
3.386774659156799316e-01 7.726380825042724609e-01
3.527055084705352783e-01 7.787593603134155273e-01
3.667335510253906250e-01 7.848520874977111816e-01
3.807615935802459717e-01 7.909165024757385254e-01
3.947896659374237061e-01 7.969530820846557617e-01
4.088177084922790527e-01 8.029615283012390137e-01
4.228457808494567871e-01 8.089423179626464844e-01
4.368738234043121338e-01 8.148956298828125000e-01
4.509018957614898682e-01 8.208215832710266113e-01
4.649299383163452148e-01 8.267203569412231445e-01
4.789580106735229492e-01 8.325921893119812012e-01
4.929860532283782959e-01 8.384373188018798828e-01
5.070140957832336426e-01 8.442557454109191895e-01
5.210421681404113770e-01 8.500478267669677734e-01
5.350702404975891113e-01 8.558136224746704102e-01
5.490983128547668457e-01 8.615534305572509766e-01
5.631263256072998047e-01 8.672673106193542480e-01
5.771543979644775391e-01 8.729555010795593262e-01
5.911822915077209473e-01 8.786181807518005371e-01
6.052103638648986816e-01 8.842554688453674316e-01
6.192383766174316406e-01 8.898674845695495605e-01
6.332664489746093750e-01 8.954546451568603516e-01
6.472945213317871094e-01 9.010169506072998047e-01
6.613225936889648438e-01 9.065544605255126953e-01
6.753506064414978027e-01 9.120676517486572266e-01
6.893786787986755371e-01 9.175562858581542969e-01
7.034066915512084961e-01 9.230207800865173340e-01
7.174347639083862305e-01 9.284611940383911133e-01
7.314627766609191895e-01 9.338777661323547363e-01
7.454908490180969238e-01 9.392706155776977539e-01
7.595189213752746582e-01 9.446398615837097168e-01
7.735469937324523926e-01 9.499857425689697266e-01
7.875750064849853516e-01 9.553084969520568848e-01
8.016030788421630859e-01 9.606078863143920898e-01
8.156311511993408203e-01 9.658843278884887695e-01
8.296592235565185547e-01 9.711380004882812500e-01
8.436872363090515137e-01 9.763691425323486328e-01
8.577153086662292480e-01 9.815776944160461426e-01
8.717433810234069824e-01 9.867639541625976562e-01
8.857714533805847168e-01 9.919278621673583984e-01
8.997994661331176758e-01 9.970697164535522461e-01
9.138275384902954102e-01 1.002189636230468750e+00
9.278556108474731445e-01 1.007287740707397461e+00
9.418836832046508789e-01 1.012364268302917480e+00
9.559116959571838379e-01 1.017419099807739258e+00
9.699397683143615723e-01 1.022452712059020996e+00
9.839678406715393066e-01 1.027464866638183594e+00
9.979959130287170410e-01 1.032455921173095703e+00
1.012023925781250000e+00 1.037426233291625977e+00
1.026051998138427734e+00 1.042375445365905762e+00
1.040080070495605469e+00 1.047304034233093262e+00
1.054108142852783203e+00 1.052212119102478027e+00
1.068136215209960938e+00 1.057099580764770508e+00
1.082164287567138672e+00 1.061966776847839355e+00
1.096192240715026855e+00 1.066813826560974121e+00
1.110220313072204590e+00 1.071640610694885254e+00
1.124248385429382324e+00 1.076447606086730957e+00
1.138276457786560059e+00 1.081234693527221680e+00
1.152304530143737793e+00 1.086002111434936523e+00
1.166332602500915527e+00 1.090749859809875488e+00
1.180360674858093262e+00 1.095478057861328125e+00
1.194388747215270996e+00 1.100187063217163086e+00
1.208416700363159180e+00 1.104876756668090820e+00
1.222444772720336914e+00 1.109547376632690430e+00
1.236472845077514648e+00 1.114199042320251465e+00
1.250500917434692383e+00 1.118831634521484375e+00
1.264528989791870117e+00 1.123445749282836914e+00
1.278557062149047852e+00 1.128041028976440430e+00
1.292585134506225586e+00 1.132617712020874023e+00
1.306613206863403320e+00 1.137176156044006348e+00
1.320641160011291504e+00 1.141716003417968750e+00
1.334669232368469238e+00 1.146237850189208984e+00
1.348697304725646973e+00 1.150741457939147949e+00
1.362725377082824707e+00 1.155227303504943848e+00
1.376753449440002441e+00 1.159695029258728027e+00
1.390781521797180176e+00 1.164144992828369141e+00
1.404809594154357910e+00 1.168577551841735840e+00
1.418837666511535645e+00 1.172992348670959473e+00
1.432865619659423828e+00 1.177389621734619141e+00
1.446893692016601562e+00 1.181769490242004395e+00
1.460921764373779297e+00 1.186132192611694336e+00
1.474949836730957031e+00 1.190477728843688965e+00
1.488977909088134766e+00 1.194806337356567383e+00
1.503005981445312500e+00 1.199117898941040039e+00
1.517034053802490234e+00 1.203412532806396484e+00
1.531062126159667969e+00 1.207690596580505371e+00
1.545090079307556152e+00 1.211951732635498047e+00
1.559118151664733887e+00 1.216196537017822266e+00
1.573146224021911621e+00 1.220424771308898926e+00
1.587174296379089355e+00 1.224636912345886230e+00
1.601202368736267090e+00 1.228832483291625977e+00
1.615230441093444824e+00 1.233011960983276367e+00
1.629258513450622559e+00 1.237175107002258301e+00
1.643286585807800293e+00 1.241322517395019531e+00
1.657314538955688477e+00 1.245453953742980957e+00
1.671342611312866211e+00 1.249569654464721680e+00
1.685370683670043945e+00 1.253669619560241699e+00
1.699398756027221680e+00 1.257753729820251465e+00
1.713426828384399414e+00 1.261822581291198730e+00
1.727454900741577148e+00 1.265875935554504395e+00
1.741482973098754883e+00 1.269913792610168457e+00
1.755511045455932617e+00 1.273936510086059570e+00
1.769538998603820801e+00 1.277943849563598633e+00
1.783567070960998535e+00 1.281936287879943848e+00
1.797595143318176270e+00 1.285913705825805664e+00
1.811623215675354004e+00 1.289876222610473633e+00
1.825651288032531738e+00 1.293823719024658203e+00
1.839679360389709473e+00 1.297756552696228027e+00
1.853707432746887207e+00 1.301674842834472656e+00
1.867735505104064941e+00 1.305578231811523438e+00
1.881763458251953125e+00 1.309467077255249023e+00
1.895791530609130859e+00 1.313341617584228516e+00
1.909819602966308594e+00 1.317201733589172363e+00
1.923847675323486328e+00 1.321047663688659668e+00
1.937875747680664062e+00 1.324879527091979980e+00
1.951903820037841797e+00 1.328697085380554199e+00
1.965931892395019531e+00 1.332500696182250977e+00
1.979959964752197266e+00 1.336290240287780762e+00
1.993987917900085449e+00 1.340066075325012207e+00
2.008016109466552734e+00 1.343827843666076660e+00
2.022044181823730469e+00 1.347575902938842773e+00
2.036072254180908203e+00 1.351310491561889648e+00
2.050100088119506836e+00 1.355031251907348633e+00
2.064128160476684570e+00 1.358738660812377930e+00
2.078156232833862305e+00 1.362432479858398438e+00
2.092184305191040039e+00 1.366112947463989258e+00
2.106212377548217773e+00 1.369780182838439941e+00
2.120240449905395508e+00 1.373434424400329590e+00
2.134268522262573242e+00 1.377075195312500000e+00
2.148296594619750977e+00 1.380702972412109375e+00
2.162324666976928711e+00 1.384317755699157715e+00
2.176352739334106445e+00 1.387919664382934570e+00
2.190380811691284180e+00 1.391508698463439941e+00
2.204408884048461914e+00 1.395084857940673828e+00
2.218436956405639648e+00 1.398648262023925781e+00
2.232465028762817383e+00 1.402199029922485352e+00
2.246493101119995117e+00 1.405737161636352539e+00
2.260521173477172852e+00 1.409263014793395996e+00
2.274549007415771484e+00 1.412775874137878418e+00
2.288577079772949219e+00 1.416276812553405762e+00
2.302605152130126953e+00 1.419765233993530273e+00
2.316633224487304688e+00 1.423241376876831055e+00
2.330661296844482422e+00 1.426705241203308105e+00
2.344689369201660156e+00 1.430157065391540527e+00
2.358717441558837891e+00 1.433596968650817871e+00
2.372745513916015625e+00 1.437024593353271484e+00
2.386773586273193359e+00 1.440440416336059570e+00
2.400801658630371094e+00 1.443844318389892578e+00
2.414829730987548828e+00 1.447236418724060059e+00
2.428857803344726562e+00 1.450616598129272461e+00
2.442885875701904297e+00 1.453985333442687988e+00
2.456913948059082031e+00 1.457342267036437988e+00
2.470942020416259766e+00 1.460687637329101562e+00
2.484970092773437500e+00 1.464021325111389160e+00
2.498997926712036133e+00 1.467343807220458984e+00
2.513025999069213867e+00 1.470654726028442383e+00
2.527054071426391602e+00 1.473954200744628906e+00
2.541082143783569336e+00 1.477242708206176758e+00
2.555110216140747070e+00 1.480520009994506836e+00
2.569138288497924805e+00 1.483785867691040039e+00
2.583166360855102539e+00 1.487040638923645020e+00
2.597194433212280273e+00 1.490284442901611328e+00
2.611222505569458008e+00 1.493517160415649414e+00
2.625250577926635742e+00 1.496739029884338379e+00
2.639278650283813477e+00 1.499950051307678223e+00
2.653306722640991211e+00 1.503149867057800293e+00
2.667334794998168945e+00 1.506339073181152344e+00
2.681362867355346680e+00 1.509517908096313477e+00
2.695390939712524414e+00 1.512685894966125488e+00
2.709419012069702148e+00 1.515843152999877930e+00
2.723446846008300781e+00 1.518989682197570801e+00
2.737474918365478516e+00 1.522125840187072754e+00
2.751502990722656250e+00 1.525251626968383789e+00
2.765531063079833984e+00 1.528366923332214355e+00
2.779559135437011719e+00 1.531471848487854004e+00
2.793587207794189453e+00 1.534595966339111328e+00
2.807615280151367188e+00 1.537825226783752441e+00
2.821643352508544922e+00 1.541170954704284668e+00
2.835671424865722656e+00 1.544639587402343750e+00
2.849699497222900391e+00 1.548238277435302734e+00
2.863727569580078125e+00 1.551974296569824219e+00
2.877755641937255859e+00 1.555855631828308105e+00
2.891783714294433594e+00 1.559890747070312500e+00
2.905811786651611328e+00 1.564089179039001465e+00
2.919839859008789062e+00 1.568461179733276367e+00
2.933867931365966797e+00 1.573017358779907227e+00
2.947895765304565430e+00 1.577769994735717773e+00
2.961923837661743164e+00 1.582731842994689941e+00
2.975951910018920898e+00 1.587917208671569824e+00
2.989979982376098633e+00 1.593341350555419922e+00
3.004008054733276367e+00 1.599021434783935547e+00
3.018036127090454102e+00 1.604975223541259766e+00
3.032064199447631836e+00 1.611224055290222168e+00
3.046092271804809570e+00 1.617790102958679199e+00
3.060120105743408203e+00 1.624697446823120117e+00
3.074148178100585938e+00 1.631974220275878906e+00
3.088176250457763672e+00 1.639650583267211914e+00
3.102204322814941406e+00 1.647760391235351562e+00
3.116232395172119141e+00 1.656341314315795898e+00
3.130260467529296875e+00 1.665436029434204102e+00
3.144288539886474609e+00 1.675091624259948730e+00
3.158316612243652344e+00 1.685361981391906738e+00
3.172344684600830078e+00 1.696307539939880371e+00
3.186372756958007812e+00 1.707997202873229980e+00
3.200400829315185547e+00 1.720508933067321777e+00
3.214428901672363281e+00 1.733934044837951660e+00
3.228456974029541016e+00 1.749026536941528320e+00
3.242485046386718750e+00 1.772246956825256348e+00
3.256513118743896484e+00 1.815390467643737793e+00
3.270541191101074219e+00 1.887501239776611328e+00
3.284569025039672852e+00 1.939976692199707031e+00
3.298597097396850586e+00 1.977672457695007324e+00
3.312625169754028320e+00 2.006061315536499023e+00
3.326653242111206055e+00 2.028211116790771484e+00
3.340681314468383789e+00 2.045975446701049805e+00
3.354709386825561523e+00 2.060538768768310547e+00
3.368737459182739258e+00 2.072695255279541016e+00
3.382765531539916992e+00 2.082995653152465820e+00
3.396793603897094727e+00 2.091835260391235352e+00
3.410821676254272461e+00 2.099504232406616211e+00
3.424849748611450195e+00 2.106220483779907227e+00
3.438877820968627930e+00 2.112151145935058594e+00
3.452905893325805664e+00 2.117426633834838867e+00
3.466933965682983398e+00 2.122149467468261719e+00
3.480962038040161133e+00 2.126402616500854492e+00
3.494990110397338867e+00 2.130252599716186523e+00
3.509017944335937500e+00 2.133754014968872070e+00
3.523046016693115234e+00 2.136952400207519531e+00
3.537074089050292969e+00 2.139894008636474609e+00
3.551102161407470703e+00 2.142830848693847656e+00
3.565130233764648438e+00 2.145871400833129883e+00
3.579158306121826172e+00 2.149021148681640625e+00
3.593186378479003906e+00 2.152286052703857422e+00
3.607214450836181641e+00 2.155672788619995117e+00
3.621242523193359375e+00 2.159188270568847656e+00
3.635270595550537109e+00 2.162840127944946289e+00
3.649298667907714844e+00 2.166635751724243164e+00
3.663326740264892578e+00 2.170584440231323242e+00
3.677354812622070312e+00 2.174695730209350586e+00
3.691382884979248047e+00 2.178979635238647461e+00
3.705410957336425781e+00 2.183447122573852539e+00
3.719439029693603516e+00 2.188110351562500000e+00
3.733466863632202148e+00 2.192982196807861328e+00
3.747494935989379883e+00 2.198077440261840820e+00
3.761523008346557617e+00 2.203412294387817383e+00
3.775551080703735352e+00 2.209002971649169922e+00
3.789579153060913086e+00 2.214869022369384766e+00
3.803607225418090820e+00 2.221030712127685547e+00
3.817635297775268555e+00 2.227511644363403320e+00
3.831663370132446289e+00 2.234336853027343750e+00
3.845691442489624023e+00 2.241534471511840820e+00
3.859719514846801758e+00 2.249136447906494141e+00
3.873747587203979492e+00 2.257176637649536133e+00
3.887775659561157227e+00 2.265695571899414062e+00
3.901803731918334961e+00 2.274736404418945312e+00
3.915831804275512695e+00 2.284348249435424805e+00
3.929859876632690430e+00 2.294588327407836914e+00
3.943887948989868164e+00 2.305518627166748047e+00
3.957915782928466797e+00 2.317212581634521484e+00
3.971943855285644531e+00 2.329752922058105469e+00
3.985971927642822266e+00 2.343234777450561523e+00
4.000000000000000000e+00 2.357768058776855469e+00


==> plot_data/example_pred_lower.txt <==
-3.000000000000000000e+00 -1.109757661819458008e+00
-2.989979982376098633e+00 -1.107911229133605957e+00
-2.979959964752197266e+00 -1.106149673461914062e+00
-2.969939947128295898e+00 -1.104465246200561523e+00
-2.959919929504394531e+00 -1.102880001068115234e+00
-2.949899911880493164e+00 -1.101383566856384277e+00
-2.939879655838012695e+00 -1.099973678588867188e+00
-2.929859638214111328e+00 -1.098652601242065430e+00
-2.919839620590209961e+00 -1.097424507141113281e+00
-2.909819602966308594e+00 -1.096272230148315430e+00
-2.899799585342407227e+00 -1.095222592353820801e+00
-2.889779567718505859e+00 -1.094263672828674316e+00
-2.879759550094604492e+00 -1.093397140502929688e+00
-2.869739532470703125e+00 -1.092612028121948242e+00
-2.859719276428222656e+00 -1.091923356056213379e+00
-2.849699258804321289e+00 -1.091333985328674316e+00
-2.839679241180419922e+00 -1.090835332870483398e+00
-2.829659223556518555e+00 -1.090429067611694336e+00
-2.819639205932617188e+00 -1.090108633041381836e+00
-2.809619188308715820e+00 -1.089887976646423340e+00
-2.799599170684814453e+00 -1.089766621589660645e+00
-2.789579153060913086e+00 -1.089739680290222168e+00
-2.779558897018432617e+00 -1.089804172515869141e+00
-2.769538879394531250e+00 -1.089951992034912109e+00
-2.759519100189208984e+00 -1.090205788612365723e+00
-2.749499082565307617e+00 -1.090557575225830078e+00
-2.739479064941406250e+00 -1.091006755828857422e+00
-2.729459047317504883e+00 -1.091549754142761230e+00
-2.719439029693603516e+00 -1.092177152633666992e+00
-2.709419012069702148e+00 -1.092914938926696777e+00
-2.699398756027221680e+00 -1.093738913536071777e+00
-2.689378738403320312e+00 -1.094661951065063477e+00
-2.679358720779418945e+00 -1.095665812492370605e+00
-2.669338703155517578e+00 -1.096781849861145020e+00
-2.659318685531616211e+00 -1.097987771034240723e+00
-2.649298667907714844e+00 -1.099280476570129395e+00
-2.639278650283813477e+00 -1.100668311119079590e+00
-2.629258632659912109e+00 -1.102132320404052734e+00
-2.619238376617431641e+00 -1.103695750236511230e+00
-2.609218358993530273e+00 -1.105339169502258301e+00
-2.599198341369628906e+00 -1.107078075408935547e+00
-2.589178323745727539e+00 -1.108894228935241699e+00
-2.579158306121826172e+00 -1.110765457153320312e+00
-2.569138288497924805e+00 -1.112734556198120117e+00
-2.559118270874023438e+00 -1.114768385887145996e+00
-2.549098253250122070e+00 -1.116875529289245605e+00
-2.539077997207641602e+00 -1.119044184684753418e+00
-2.529057979583740234e+00 -1.121255278587341309e+00
-2.519038200378417969e+00 -1.123544096946716309e+00
-2.509018182754516602e+00 -1.125876903533935547e+00
-2.498998165130615234e+00 -1.128253340721130371e+00
-2.488978147506713867e+00 -1.130651235580444336e+00
-2.478958129882812500e+00 -1.133104443550109863e+00
-2.468938112258911133e+00 -1.135577678680419922e+00
-2.458917856216430664e+00 -1.138078093528747559e+00
-2.448897838592529297e+00 -1.140602469444274902e+00
-2.438877820968627930e+00 -1.143131256103515625e+00
-2.428857803344726562e+00 -1.145645737648010254e+00
-2.418837785720825195e+00 -1.148180484771728516e+00
-2.408817768096923828e+00 -1.150713205337524414e+00
-2.398797750473022461e+00 -1.153232097625732422e+00
-2.388777732849121094e+00 -1.155725836753845215e+00
-2.378757476806640625e+00 -1.158205270767211914e+00
-2.368737459182739258e+00 -1.160663247108459473e+00
-2.358717441558837891e+00 -1.163101792335510254e+00
-2.348697423934936523e+00 -1.165494203567504883e+00
-2.338677406311035156e+00 -1.167831301689147949e+00
-2.328657388687133789e+00 -1.170144319534301758e+00
-2.318637371063232422e+00 -1.172418832778930664e+00
-2.308617353439331055e+00 -1.174633622169494629e+00
-2.298597097396850586e+00 -1.176802277565002441e+00
-2.288577079772949219e+00 -1.178900957107543945e+00
-2.278557062149047852e+00 -1.180955886840820312e+00
-2.268537044525146484e+00 -1.182954907417297363e+00
-2.258517026901245117e+00 -1.184877991676330566e+00
-2.248497009277343750e+00 -1.186740517616271973e+00
-2.238476991653442383e+00 -1.188541293144226074e+00
-2.228456974029541016e+00 -1.190273284912109375e+00
-2.218436717987060547e+00 -1.191926002502441406e+00
-2.208416700363159180e+00 -1.193523049354553223e+00
-2.198396682739257812e+00 -1.195038318634033203e+00
-2.188376665115356445e+00 -1.196484923362731934e+00
-2.178356647491455078e+00 -1.197861313819885254e+00
-2.168336629867553711e+00 -1.199159145355224609e+00
-2.158316612243652344e+00 -1.200384020805358887e+00
-2.148296594619750977e+00 -1.201533198356628418e+00
-2.138276338577270508e+00 -1.202594637870788574e+00
-2.128256320953369141e+00 -1.203599333763122559e+00
-2.118236541748046875e+00 -1.204526543617248535e+00
-2.108216524124145508e+00 -1.205376982688903809e+00
-2.098196506500244141e+00 -1.206139683723449707e+00
-2.088176488876342773e+00 -1.206840634346008301e+00
-2.078156471252441406e+00 -1.207459688186645508e+00
-2.068136453628540039e+00 -1.208004713058471680e+00
-2.058116197586059570e+00 -1.208483338356018066e+00
-2.048096179962158203e+00 -1.208877801895141602e+00
-2.038076162338256836e+00 -1.209205508232116699e+00
-2.028056144714355469e+00 -1.209455370903015137e+00
-2.018036127090454102e+00 -1.209634542465209961e+00
-2.008016109466552734e+00 -1.209748744964599609e+00
-1.997995972633361816e+00 -1.209780454635620117e+00
-1.987975955009460449e+00 -1.209755063056945801e+00
-1.977955937385559082e+00 -1.209647178649902344e+00
-1.967935919761657715e+00 -1.209479451179504395e+00
-1.957915782928466797e+00 -1.209242224693298340e+00
-1.947895765304565430e+00 -1.208936333656311035e+00
-1.937875747680664062e+00 -1.208561420440673828e+00
-1.927855610847473145e+00 -1.208122134208679199e+00
-1.917835593223571777e+00 -1.207616567611694336e+00
-1.907815575599670410e+00 -1.207051157951354980e+00
-1.897795557975769043e+00 -1.206416368484497070e+00
-1.887775540351867676e+00 -1.205714344978332520e+00
-1.877755522727966309e+00 -1.204962849617004395e+00
-1.867735505104064941e+00 -1.204144239425659180e+00
-1.857715487480163574e+00 -1.203256726264953613e+00
-1.847695350646972656e+00 -1.202329874038696289e+00
-1.837675333023071289e+00 -1.201332330703735352e+00
-1.827655315399169922e+00 -1.200279951095581055e+00
-1.817635297775268555e+00 -1.199162960052490234e+00
-1.807615280151367188e+00 -1.197990775108337402e+00
-1.797595262527465820e+00 -1.196759104728698730e+00
-1.787575244903564453e+00 -1.195481061935424805e+00
-1.777555227279663086e+00 -1.194136381149291992e+00
-1.767535090446472168e+00 -1.192745685577392578e+00
-1.757515072822570801e+00 -1.191296339035034180e+00
-1.747495055198669434e+00 -1.189797043800354004e+00
-1.737475037574768066e+00 -1.188247084617614746e+00
-1.727455019950866699e+00 -1.186637639999389648e+00
-1.717434883117675781e+00 -1.184978604316711426e+00
-1.707414865493774414e+00 -1.183264136314392090e+00
-1.697394847869873047e+00 -1.181514620780944824e+00
-1.687374711036682129e+00 -1.179706573486328125e+00
-1.677354693412780762e+00 -1.177840471267700195e+00
-1.667334675788879395e+00 -1.175935626029968262e+00
-1.657314658164978027e+00 -1.173968672752380371e+00
-1.647294640541076660e+00 -1.171960592269897461e+00
-1.637274503707885742e+00 -1.169916749000549316e+00
-1.627254486083984375e+00 -1.167814493179321289e+00
-1.617234468460083008e+00 -1.165661931037902832e+00
-1.607214331626892090e+00 -1.163468003273010254e+00
-1.597194314002990723e+00 -1.161218881607055664e+00
-1.587174296379089355e+00 -1.158918499946594238e+00
-1.577154278755187988e+00 -1.156588912010192871e+00
-1.567134261131286621e+00 -1.154209494590759277e+00
-1.557114243507385254e+00 -1.151779174804687500e+00
-1.547094225883483887e+00 -1.149297356605529785e+00
-1.537074208259582520e+00 -1.146779417991638184e+00
-1.527054071426391602e+00 -1.144214630126953125e+00
-1.517034053802490234e+00 -1.141607642173767090e+00
-1.507014036178588867e+00 -1.138954997062683105e+00
-1.496994018554687500e+00 -1.136251926422119141e+00
-1.486974000930786133e+00 -1.133516669273376465e+00
-1.476953983306884766e+00 -1.130728483200073242e+00
-1.466933965682983398e+00 -1.127901911735534668e+00
-1.456913948059082031e+00 -1.125035524368286133e+00
-1.446893811225891113e+00 -1.122109413146972656e+00
-1.436873793601989746e+00 -1.119154334068298340e+00
-1.426853775978088379e+00 -1.116157889366149902e+00
-1.416833758354187012e+00 -1.113110542297363281e+00
-1.406813740730285645e+00 -1.110017657279968262e+00
-1.396793603897094727e+00 -1.106884956359863281e+00
-1.386773586273193359e+00 -1.103713750839233398e+00
-1.376753568649291992e+00 -1.100512027740478516e+00
-1.366733431816101074e+00 -1.097246527671813965e+00
-1.356713414192199707e+00 -1.093962788581848145e+00
-1.346693396568298340e+00 -1.090614438056945801e+00
-1.336673378944396973e+00 -1.087240576744079590e+00
-1.326653361320495605e+00 -1.083825826644897461e+00
-1.316633224487304688e+00 -1.080363035202026367e+00
-1.306613206863403320e+00 -1.076858997344970703e+00
-1.296593189239501953e+00 -1.073312640190124512e+00
-1.286573052406311035e+00 -1.069738984107971191e+00
-1.276553034782409668e+00 -1.066123962402343750e+00
-1.266533017158508301e+00 -1.062458276748657227e+00
-1.256512999534606934e+00 -1.058756232261657715e+00
-1.246492981910705566e+00 -1.055011987686157227e+00
-1.236472964286804199e+00 -1.051237225532531738e+00
-1.226452946662902832e+00 -1.047415733337402344e+00
-1.216432929039001465e+00 -1.043557763099670410e+00
-1.206412792205810547e+00 -1.039660334587097168e+00
-1.196392774581909180e+00 -1.035724043846130371e+00
-1.186372756958007812e+00 -1.031743884086608887e+00
-1.176352739334106445e+00 -1.027732610702514648e+00
-1.166332721710205078e+00 -1.023671507835388184e+00
-1.156312704086303711e+00 -1.019596219062805176e+00
-1.146292686462402344e+00 -1.015455842018127441e+00
-1.136272668838500977e+00 -1.011295199394226074e+00
-1.126252532005310059e+00 -1.007080316543579102e+00
-1.116232514381408691e+00 -1.002840757369995117e+00
-1.106212496757507324e+00 -9.985560774803161621e-01
-1.096192479133605957e+00 -9.942375421524047852e-01
-1.086172461509704590e+00 -9.898771047592163086e-01
-1.076152324676513672e+00 -9.854807257652282715e-01
-1.066132307052612305e+00 -9.810475111007690430e-01
-1.056112289428710938e+00 -9.765739440917968750e-01
-1.046092152595520020e+00 -9.720578789710998535e-01
-1.036072134971618652e+00 -9.675089120864868164e-01
-1.026052117347717285e+00 -9.629248976707458496e-01
-1.016032099723815918e+00 -9.582837820053100586e-01
-1.006012082099914551e+00 -9.536266326904296875e-01
-9.959920048713684082e-01 -9.489210247993469238e-01
-9.859719872474670410e-01 -9.441728591918945312e-01
-9.759519100189208984e-01 -9.393947720527648926e-01
-9.659318923950195312e-01 -9.345661997795104980e-01
-9.559118747711181641e-01 -9.297097921371459961e-01
-9.458917975425720215e-01 -9.248118400573730469e-01
-9.358717799186706543e-01 -9.198700189590454102e-01
-9.258517026901245117e-01 -9.148947596549987793e-01
-9.158316850662231445e-01 -9.098723530769348145e-01
-9.058116674423217773e-01 -9.048216938972473145e-01
-8.957915902137756348e-01 -8.997154831886291504e-01
-8.857715725898742676e-01 -8.945772647857666016e-01
-8.757514953613281250e-01 -8.893937468528747559e-01
-8.657314777374267578e-01 -8.841782808303833008e-01
-8.557114601135253906e-01 -8.789171576499938965e-01
-8.456913828849792480e-01 -8.736159801483154297e-01
-8.356713652610778809e-01 -8.682777285575866699e-01
-8.256513476371765137e-01 -8.628966808319091797e-01
-8.156312704086303711e-01 -8.574606776237487793e-01
-8.056112527847290039e-01 -8.520061969757080078e-01
-7.955912351608276367e-01 -8.464970588684082031e-01
-7.855711579322814941e-01 -8.409504890441894531e-01
-7.755511403083801270e-01 -8.353468775749206543e-01
-7.655310630798339844e-01 -8.297256827354431152e-01
-7.555110454559326172e-01 -8.240548372268676758e-01
-7.454910278320312500e-01 -8.183338642120361328e-01
-7.354709506034851074e-01 -8.125737905502319336e-01
-7.254509329795837402e-01 -8.067768216133117676e-01
-7.154308557510375977e-01 -8.009261488914489746e-01
-7.054108381271362305e-01 -7.950393557548522949e-01
-6.953908205032348633e-01 -7.891145944595336914e-01
-6.853707432746887207e-01 -7.831506133079528809e-01
-6.753507256507873535e-01 -7.771298885345458984e-01
-6.653307080268859863e-01 -7.710776925086975098e-01
-6.553106307983398438e-01 -7.649806141853332520e-01
-6.452906131744384766e-01 -7.588468194007873535e-01
-6.352705955505371094e-01 -7.526624798774719238e-01
-6.252505183219909668e-01 -7.464355230331420898e-01
-6.152305006980895996e-01 -7.401768565177917480e-01
-6.052104234695434570e-01 -7.338508367538452148e-01
-5.951904058456420898e-01 -7.275080680847167969e-01
-5.851703882217407227e-01 -7.211209535598754883e-01
-5.751503109931945801e-01 -7.146793603897094727e-01
-5.651302933692932129e-01 -7.082062363624572754e-01
-5.551102161407470703e-01 -7.016870379447937012e-01
-5.450901985168457031e-01 -6.951269507408142090e-01
-5.350701808929443359e-01 -6.885280013084411621e-01
-5.250501036643981934e-01 -6.818832159042358398e-01
-5.150300860404968262e-01 -6.751945018768310547e-01
-5.050100684165954590e-01 -6.684765219688415527e-01
-4.949899911880493164e-01 -6.617029309272766113e-01
-4.849699735641479492e-01 -6.548999547958374023e-01
-4.749499261379241943e-01 -6.480507254600524902e-01
-4.649298787117004395e-01 -6.411670446395874023e-01
-4.549098610877990723e-01 -6.342282891273498535e-01
-4.448898136615753174e-01 -6.272678971290588379e-01
-4.348697066307067871e-01 -6.202644705772399902e-01
-4.248496592044830322e-01 -6.132066249847412109e-01
-4.148296117782592773e-01 -6.061257123947143555e-01
-4.048095941543579102e-01 -5.989965200424194336e-01
-3.947895467281341553e-01 -5.918263196945190430e-01
-3.847694993019104004e-01 -5.846215486526489258e-01
-3.747494816780090332e-01 -5.773816108703613281e-01
-3.647294342517852783e-01 -5.700969696044921875e-01
-3.547093868255615234e-01 -5.627878904342651367e-01
-3.446893393993377686e-01 -5.554221868515014648e-01
-3.346692919731140137e-01 -5.480303764343261719e-01
-3.246492743492126465e-01 -5.405903458595275879e-01
-3.146292269229888916e-01 -5.331234931945800781e-01
-3.046091794967651367e-01 -5.256053805351257324e-01
-2.945891618728637695e-01 -5.180593729019165039e-01
-2.845691144466400146e-01 -5.104780197143554688e-01
-2.745490670204162598e-01 -5.028625726699829102e-01
-2.645290195941925049e-01 -4.952047169208526611e-01
-2.545089721679687500e-01 -4.875156879425048828e-01
-2.444889545440673828e-01 -4.797799289226531982e-01
-2.344689071178436279e-01 -4.720112085342407227e-01
-2.244488596916198730e-01 -4.642121493816375732e-01
-2.144288271665573120e-01 -4.563746452331542969e-01
-2.044087946414947510e-01 -4.484987258911132812e-01
-1.943887472152709961e-01 -4.405960738658905029e-01
-1.843686997890472412e-01 -4.326420426368713379e-01
-1.743486672639846802e-01 -4.246587157249450684e-01
-1.643286347389221191e-01 -4.166442155838012695e-01
-1.543085873126983643e-01 -4.085905849933624268e-01
-1.442885398864746094e-01 -4.005087614059448242e-01
-1.342685073614120483e-01 -3.923853635787963867e-01
-1.242484673857688904e-01 -3.842262029647827148e-01
-1.142284348607063293e-01 -3.760311007499694824e-01
-1.042083948850631714e-01 -3.678120672702789307e-01
-9.418835490942001343e-02 -3.595467507839202881e-01
-8.416831493377685547e-02 -3.512433469295501709e-01
-7.414827495813369751e-02 -3.429124653339385986e-01
-6.412823498249053955e-02 -3.345443904399871826e-01
-5.410819500684738159e-02 -3.261424005031585693e-01
-4.408815503120422363e-02 -3.176953196525573730e-01
-3.406811505556106567e-02 -3.092209100723266602e-01
-2.404807507991790771e-02 -3.007183074951171875e-01
-1.402803510427474976e-02 -2.921717464923858643e-01
-4.007995128631591797e-03 -2.835860550403594971e-01
6.012044847011566162e-03 -2.749623954296112061e-01
1.603208482265472412e-02 -2.663131356239318848e-01
2.605212479829788208e-02 -2.576252222061157227e-01
3.607216477394104004e-02 -2.489036172628402710e-01
4.609220474958419800e-02 -2.401377558708190918e-01
5.611224472522735596e-02 -2.313387393951416016e-01
6.613228470087051392e-02 -2.225058376789093018e-01
7.615232467651367188e-02 -2.136361002922058105e-01
8.617236465215682983e-02 -2.047304064035415649e-01
9.619240462779998779e-02 -1.957793980836868286e-01
1.062124446034431458e-01 -1.867884993553161621e-01
1.162324845790863037e-01 -1.777841001749038696e-01
1.262525320053100586e-01 -1.687166392803192139e-01
1.362725794315338135e-01 -1.596200317144393921e-01
1.462926119565963745e-01 -1.504869759082794189e-01
1.563126444816589355e-01 -1.413026303052902222e-01
1.663326919078826904e-01 -1.320912390947341919e-01
1.763527393341064453e-01 -1.228327304124832153e-01
1.863727718591690063e-01 -1.135361641645431519e-01
1.963928043842315674e-01 -1.041996777057647705e-01
2.064128518104553223e-01 -9.481766819953918457e-02
2.164328992366790771e-01 -8.540759235620498657e-02
2.264529317617416382e-01 -7.594417780637741089e-02
2.364729642868041992e-01 -6.644723564386367798e-02
2.464930117130279541e-01 -5.689837411046028137e-02
2.565130591392517090e-01 -4.730619490146636963e-02
2.665330767631530762e-01 -3.767751157283782959e-02
2.765531241893768311e-01 -2.801420167088508606e-02
2.865731716156005859e-01 -1.828245073556900024e-02
2.965932190418243408e-01 -8.515827357769012451e-03
3.066132664680480957e-01 1.291330903768539429e-03
3.166332840919494629e-01 1.114911958575248718e-02
3.266533315181732178e-01 2.106425538659095764e-02
3.366733789443969727e-01 3.101194649934768677e-02
3.466933965682983398e-01 4.102117940783500671e-02
3.567134439945220947e-01 5.106986686587333679e-02
3.667334914207458496e-01 6.116136536002159119e-02
3.767535388469696045e-01 7.131762802600860596e-02
3.867735862731933594e-01 8.152303099632263184e-02
3.967936038970947266e-01 9.177774190902709961e-02
4.068136513233184814e-01 1.020766049623489380e-01
4.168336987495422363e-01 1.124474853277206421e-01
4.268537163734436035e-01 1.228523030877113342e-01
4.368737637996673584e-01 1.333221793174743652e-01
4.468938112258911133e-01 1.438471674919128418e-01
4.569138586521148682e-01 1.544227302074432373e-01
4.669339060783386230e-01 1.650648415088653564e-01
4.769539237022399902e-01 1.757541000843048096e-01
4.869739711284637451e-01 1.865092366933822632e-01
4.969940185546875000e-01 1.973229348659515381e-01
5.070140361785888672e-01 2.082022428512573242e-01
5.170341134071350098e-01 2.191330641508102417e-01
5.270541310310363770e-01 2.301225960254669189e-01
5.370741486549377441e-01 2.411855012178421021e-01
5.470942258834838867e-01 2.523042559623718262e-01
5.571142435073852539e-01 2.634842395782470703e-01
5.671342611312866211e-01 2.747270762920379639e-01
5.771543383598327637e-01 2.860414683818817139e-01
5.871743559837341309e-01 2.974243760108947754e-01
5.971944332122802734e-01 3.088690936565399170e-01
6.072144508361816406e-01 3.203785419464111328e-01
6.172344684600830078e-01 3.319653868675231934e-01
6.272545456886291504e-01 3.436161577701568604e-01
6.372745633125305176e-01 3.553303480148315430e-01
6.472946405410766602e-01 3.671273887157440186e-01
6.573146581649780273e-01 3.789822459220886230e-01
6.673346757888793945e-01 3.909125924110412598e-01
6.773547530174255371e-01 4.029155671596527100e-01
6.873747706413269043e-01 4.149889051914215088e-01
6.973947882652282715e-01 4.271352589130401611e-01
7.074148654937744141e-01 4.393510818481445312e-01
7.174348831176757812e-01 4.516457319259643555e-01
7.274549007415771484e-01 4.640186727046966553e-01
7.374749779701232910e-01 4.764567017555236816e-01
7.474949955940246582e-01 4.889654219150543213e-01
7.575150728225708008e-01 5.015547275543212891e-01
7.675350904464721680e-01 5.142257213592529297e-01
7.775551080703735352e-01 5.269628763198852539e-01
7.875751852989196777e-01 5.397838354110717773e-01
7.975952029228210449e-01 5.526676774024963379e-01
8.076152801513671875e-01 5.656272172927856445e-01
8.176352977752685547e-01 5.786757469177246094e-01
8.276553153991699219e-01 5.917927026748657227e-01
8.376753926277160645e-01 6.049817204475402832e-01
8.476954102516174316e-01 6.182466745376586914e-01
8.577154278755187988e-01 6.315888166427612305e-01
8.677355051040649414e-01 6.450037956237792969e-01
8.777555227279663086e-01 6.584892272949218750e-01
8.877755403518676758e-01 6.720533370971679688e-01
8.977956175804138184e-01 6.856878995895385742e-01
9.078156352043151855e-01 6.993988156318664551e-01
9.178357124328613281e-01 7.131775021553039551e-01
9.278557300567626953e-01 7.270264625549316406e-01
9.378757476806640625e-01 7.409532070159912109e-01
9.478958249092102051e-01 7.549415826797485352e-01
9.579158425331115723e-01 7.690009474754333496e-01
9.679359197616577148e-01 7.831370830535888672e-01
9.779559373855590820e-01 7.973338365554809570e-01
9.879759550094604492e-01 8.115906119346618652e-01
9.979960322380065918e-01 8.259217143058776855e-01
1.008015990257263184e+00 8.403102159500122070e-01
1.018036007881164551e+00 8.547691106796264648e-01
1.028056025505065918e+00 8.692786693572998047e-01
1.038076162338256836e+00 8.838554620742797852e-01
1.048096179962158203e+00 8.984882831573486328e-01
1.058116197586059570e+00 9.131766557693481445e-01
1.068136215209960938e+00 9.279220104217529297e-01
1.078156232833862305e+00 9.427199363708496094e-01
1.088176369667053223e+00 9.575733542442321777e-01
1.098196387290954590e+00 9.724748134613037109e-01
1.108216404914855957e+00 9.874240756034851074e-01
1.118236541748046875e+00 1.002419590950012207e+00
1.128256559371948242e+00 1.017458200454711914e+00
1.138276576995849609e+00 1.032546401023864746e+00
1.148296594619750977e+00 1.047662973403930664e+00
1.158316612243652344e+00 1.062825441360473633e+00
1.168336629867553711e+00 1.078023552894592285e+00
1.178356647491455078e+00 1.093255043029785156e+00
1.188376665115356445e+00 1.108510851860046387e+00
1.198396801948547363e+00 1.123802423477172852e+00
1.208416819572448730e+00 1.139113306999206543e+00
1.218436837196350098e+00 1.154453873634338379e+00
1.228456854820251465e+00 1.169820070266723633e+00
1.238476872444152832e+00 1.185199975967407227e+00
1.248497009277343750e+00 1.200601935386657715e+00
1.258517026901245117e+00 1.216009616851806641e+00
1.268537044525146484e+00 1.231430768966674805e+00
1.278557181358337402e+00 1.246864676475524902e+00
1.288577198982238770e+00 1.262299656867980957e+00
1.298597216606140137e+00 1.277739644050598145e+00
1.308617234230041504e+00 1.293180227279663086e+00
1.318637251853942871e+00 1.308606624603271484e+00
1.328657269477844238e+00 1.324039340019226074e+00
1.338677287101745605e+00 1.339461088180541992e+00
1.348697304725646973e+00 1.354872941970825195e+00
1.358717441558837891e+00 1.370262622833251953e+00
1.368737459182739258e+00 1.385643362998962402e+00
1.378757476806640625e+00 1.401003241539001465e+00
1.388777494430541992e+00 1.416333436965942383e+00
1.398797512054443359e+00 1.431642174720764160e+00
1.408817648887634277e+00 1.446922063827514648e+00
1.418837666511535645e+00 1.462165355682373047e+00
1.428857684135437012e+00 1.477374315261840820e+00
1.438877820968627930e+00 1.492543935775756836e+00
1.448897838592529297e+00 1.507666349411010742e+00
1.458917856216430664e+00 1.522751450538635254e+00
1.468937873840332031e+00 1.537791252136230469e+00
1.478957891464233398e+00 1.552776217460632324e+00
1.488977909088134766e+00 1.567701697349548340e+00
1.498997926712036133e+00 1.582564830780029297e+00
1.509017944335937500e+00 1.597378134727478027e+00
1.519038081169128418e+00 1.612122058868408203e+00
1.529058098793029785e+00 1.626801371574401855e+00
1.539078116416931152e+00 1.641402482986450195e+00
1.549098134040832520e+00 1.655931472778320312e+00
1.559118151664733887e+00 1.670380592346191406e+00
1.569138288497924805e+00 1.684748888015747070e+00
1.579158306121826172e+00 1.699036121368408203e+00
1.589178323745727539e+00 1.713222622871398926e+00
1.599198460578918457e+00 1.727328419685363770e+00
1.609218478202819824e+00 1.741333603858947754e+00
1.619238495826721191e+00 1.755237817764282227e+00
1.629258513450622559e+00 1.769048690795898438e+00
1.639278531074523926e+00 1.782741427421569824e+00
1.649298548698425293e+00 1.796316742897033691e+00
1.659318566322326660e+00 1.809796929359436035e+00
1.669338583946228027e+00 1.823149442672729492e+00
1.679358720779418945e+00 1.836381793022155762e+00
1.689378738403320312e+00 1.849492073059082031e+00
1.699398756027221680e+00 1.862473607063293457e+00
1.709418773651123047e+00 1.875316500663757324e+00
1.719438791275024414e+00 1.888019323348999023e+00
1.729458928108215332e+00 1.900592803955078125e+00
1.739478945732116699e+00 1.913020133972167969e+00
1.749498963356018066e+00 1.925292968750000000e+00
1.759519100189208984e+00 1.937415957450866699e+00
1.769539117813110352e+00 1.949386000633239746e+00
1.779559135437011719e+00 1.961197137832641602e+00
1.789579153060913086e+00 1.972847700119018555e+00
1.799599170684814453e+00 1.984329223632812500e+00
1.809619188308715820e+00 1.995638012886047363e+00
1.819639205932617188e+00 2.006777763366699219e+00
1.829659223556518555e+00 2.017729282379150391e+00
1.839679360389709473e+00 2.028507232666015625e+00
1.849699378013610840e+00 2.039098978042602539e+00
1.859719395637512207e+00 2.049494028091430664e+00
1.869739413261413574e+00 2.059707403182983398e+00
1.879759430885314941e+00 2.069714546203613281e+00
1.889779567718505859e+00 2.079515457153320312e+00
1.899799585342407227e+00 2.089126348495483398e+00
1.909819602966308594e+00 2.098515033721923828e+00
1.919839739799499512e+00 2.107708692550659180e+00
1.929859757423400879e+00 2.116678714752197266e+00
1.939879775047302246e+00 2.125424385070800781e+00
1.949899792671203613e+00 2.133959531784057617e+00
1.959919810295104980e+00 2.142263412475585938e+00
1.969939827919006348e+00 2.150341510772705078e+00
1.979959964752197266e+00 2.158181905746459961e+00
1.989979982376098633e+00 2.165798664093017578e+00
2.000000000000000000e+00 2.173165082931518555e+00


==> plot_data/example_pred_mean.txt <==
-3.000000000000000000e+00 -7.936826944351196289e-01
-2.989979982376098633e+00 -7.994283437728881836e-01
-2.979959964752197266e+00 -8.051484823226928711e-01
-2.969939947128295898e+00 -8.108420968055725098e-01
-2.959919929504394531e+00 -8.165090084075927734e-01
-2.949899911880493164e+00 -8.221481442451477051e-01
-2.939879655838012695e+00 -8.277582526206970215e-01
-2.929859638214111328e+00 -8.333388566970825195e-01
-2.919839620590209961e+00 -8.388888835906982422e-01
-2.909819602966308594e+00 -8.444070816040039062e-01
-2.899799585342407227e+00 -8.498934507369995117e-01
-2.889779567718505859e+00 -8.553468585014343262e-01
-2.879759550094604492e+00 -8.607661128044128418e-01
-2.869739532470703125e+00 -8.661506175994873047e-01
-2.859719276428222656e+00 -8.714996576309204102e-01
-2.849699258804321289e+00 -8.768123388290405273e-01
-2.839679241180419922e+00 -8.820878267288208008e-01
-2.829659223556518555e+00 -8.873257637023925781e-01
-2.819639205932617188e+00 -8.925241827964782715e-01
-2.809619188308715820e+00 -8.976837396621704102e-01
-2.799599170684814453e+00 -9.028027057647705078e-01
-2.789579153060913086e+00 -9.078806638717651367e-01
-2.779558897018432617e+00 -9.129168987274169922e-01
-2.769538879394531250e+00 -9.179105758666992188e-01
-2.759519100189208984e+00 -9.228613376617431641e-01
-2.749499082565307617e+00 -9.277679324150085449e-01
-2.739479064941406250e+00 -9.326297044754028320e-01
-2.729459047317504883e+00 -9.374461174011230469e-01
-2.719439029693603516e+00 -9.422167539596557617e-01
-2.709419012069702148e+00 -9.469400644302368164e-01
-2.699398756027221680e+00 -9.516163468360900879e-01
-2.689378738403320312e+00 -9.562447071075439453e-01
-2.679358720779418945e+00 -9.608241319656372070e-01
-2.669338703155517578e+00 -9.653543233871459961e-01
-2.659318685531616211e+00 -9.698346853256225586e-01
-2.649298667907714844e+00 -9.742642641067504883e-01
-2.639278650283813477e+00 -9.786429405212402344e-01
-2.629258632659912109e+00 -9.829696416854858398e-01
-2.619238376617431641e+00 -9.872440099716186523e-01
-2.609218358993530273e+00 -9.914659261703491211e-01
-2.599198341369628906e+00 -9.956343173980712891e-01
-2.589178323745727539e+00 -9.997483491897583008e-01
-2.579158306121826172e+00 -1.003808498382568359e+00
-2.569138288497924805e+00 -1.007813096046447754e+00
-2.559118270874023438e+00 -1.011762976646423340e+00
-2.549098253250122070e+00 -1.015656352043151855e+00
-2.539077997207641602e+00 -1.019494652748107910e+00
-2.529057979583740234e+00 -1.023274898529052734e+00
-2.519038200378417969e+00 -1.026997685432434082e+00
-2.509018182754516602e+00 -1.030663251876831055e+00
-2.498998165130615234e+00 -1.034270882606506348e+00
-2.488978147506713867e+00 -1.037819981575012207e+00
-2.478958129882812500e+00 -1.041310191154479980e+00
-2.468938112258911133e+00 -1.044741630554199219e+00
-2.458917856216430664e+00 -1.048112392425537109e+00
-2.448897838592529297e+00 -1.051424622535705566e+00
-2.438877820968627930e+00 -1.054675459861755371e+00
-2.428857803344726562e+00 -1.057866454124450684e+00
-2.418837785720825195e+00 -1.060996651649475098e+00
-2.408817768096923828e+00 -1.064065575599670410e+00
-2.398797750473022461e+00 -1.067072987556457520e+00
-2.388777732849121094e+00 -1.070018887519836426e+00
-2.378757476806640625e+00 -1.072902679443359375e+00
-2.368737459182739258e+00 -1.075724720954895020e+00
-2.358717441558837891e+00 -1.078483939170837402e+00
-2.348697423934936523e+00 -1.081181168556213379e+00
-2.338677406311035156e+00 -1.083815693855285645e+00
-2.328657388687133789e+00 -1.086387395858764648e+00
-2.318637371063232422e+00 -1.088895559310913086e+00
-2.308617353439331055e+00 -1.091340541839599609e+00
-2.298597097396850586e+00 -1.093722701072692871e+00
-2.288577079772949219e+00 -1.096041202545166016e+00
-2.278557062149047852e+00 -1.098296284675598145e+00
-2.268537044525146484e+00 -1.100487351417541504e+00
-2.258517026901245117e+00 -1.102614521980285645e+00
-2.248497009277343750e+00 -1.104678750038146973e+00
-2.238476991653442383e+00 -1.106678843498229980e+00
-2.228456974029541016e+00 -1.108614921569824219e+00
-2.218436717987060547e+00 -1.110486865043640137e+00
-2.208416700363159180e+00 -1.112295031547546387e+00
-2.198396682739257812e+00 -1.114039540290832520e+00
-2.188376665115356445e+00 -1.115718960762023926e+00
-2.178356647491455078e+00 -1.117334842681884766e+00
-2.168336629867553711e+00 -1.118887782096862793e+00
-2.158316612243652344e+00 -1.120375871658325195e+00
-2.148296594619750977e+00 -1.121801137924194336e+00
-2.138276338577270508e+00 -1.123162269592285156e+00
-2.128256320953369141e+00 -1.124458551406860352e+00
-2.118236541748046875e+00 -1.125692129135131836e+00
-2.108216524124145508e+00 -1.126862287521362305e+00
-2.098196506500244141e+00 -1.127968907356262207e+00
-2.088176488876342773e+00 -1.129012227058410645e+00
-2.078156471252441406e+00 -1.129992008209228516e+00
-2.068136453628540039e+00 -1.130908846855163574e+00
-2.058116197586059570e+00 -1.131762504577636719e+00
-2.048096179962158203e+00 -1.132552742958068848e+00
-2.038076162338256836e+00 -1.133281350135803223e+00
-2.028056144714355469e+00 -1.133946776390075684e+00
-2.018036127090454102e+00 -1.134550333023071289e+00
-2.008016109466552734e+00 -1.135091185569763184e+00
-1.997995972633361816e+00 -1.135569691658020020e+00
-1.987975955009460449e+00 -1.135987401008605957e+00
-1.977955937385559082e+00 -1.136343121528625488e+00
-1.967935919761657715e+00 -1.136637091636657715e+00
-1.957915782928466797e+00 -1.136869430541992188e+00
-1.947895765304565430e+00 -1.137041211128234863e+00
-1.937875747680664062e+00 -1.137152075767517090e+00
-1.927855610847473145e+00 -1.137201905250549316e+00
-1.917835593223571777e+00 -1.137192249298095703e+00
-1.907815575599670410e+00 -1.137121200561523438e+00
-1.897795557975769043e+00 -1.136991143226623535e+00
-1.887775540351867676e+00 -1.136800885200500488e+00
-1.877755522727966309e+00 -1.136551141738891602e+00
-1.867735505104064941e+00 -1.136241555213928223e+00
-1.857715487480163574e+00 -1.135873913764953613e+00
-1.847695350646972656e+00 -1.135447859764099121e+00
-1.837675333023071289e+00 -1.134961962699890137e+00
-1.827655315399169922e+00 -1.134418010711669922e+00
-1.817635297775268555e+00 -1.133817076683044434e+00
-1.807615280151367188e+00 -1.133157730102539062e+00
-1.797595262527465820e+00 -1.132441163063049316e+00
-1.787575244903564453e+00 -1.131667375564575195e+00
-1.777555227279663086e+00 -1.130836606025695801e+00
-1.767535090446472168e+00 -1.129948854446411133e+00
-1.757515072822570801e+00 -1.129004597663879395e+00
-1.747495055198669434e+00 -1.128004908561706543e+00
-1.737475037574768066e+00 -1.126948833465576172e+00
-1.727455019950866699e+00 -1.125837326049804688e+00
-1.717434883117675781e+00 -1.124670386314392090e+00
-1.707414865493774414e+00 -1.123448133468627930e+00
-1.697394847869873047e+00 -1.122170925140380859e+00
-1.687374711036682129e+00 -1.120838761329650879e+00
-1.677354693412780762e+00 -1.119452595710754395e+00
-1.667334675788879395e+00 -1.118013024330139160e+00
-1.657314658164978027e+00 -1.116519331932067871e+00
-1.647294640541076660e+00 -1.114971637725830078e+00
-1.637274503707885742e+00 -1.113370895385742188e+00
-1.627254486083984375e+00 -1.111717343330383301e+00
-1.617234468460083008e+00 -1.110010743141174316e+00
-1.607214331626892090e+00 -1.108251214027404785e+00
-1.597194314002990723e+00 -1.106439948081970215e+00
-1.587174296379089355e+00 -1.104576468467712402e+00
-1.577154278755187988e+00 -1.102660894393920898e+00
-1.567134261131286621e+00 -1.100694179534912109e+00
-1.557114243507385254e+00 -1.098675370216369629e+00
-1.547094225883483887e+00 -1.096605896949768066e+00
-1.537074208259582520e+00 -1.094485402107238770e+00
-1.527054071426391602e+00 -1.092314243316650391e+00
-1.517034053802490234e+00 -1.090092182159423828e+00
-1.507014036178588867e+00 -1.087820529937744141e+00
-1.496994018554687500e+00 -1.085498809814453125e+00
-1.486974000930786133e+00 -1.083126664161682129e+00
-1.476953983306884766e+00 -1.080704092979431152e+00
-1.466933965682983398e+00 -1.078233838081359863e+00
-1.456913948059082031e+00 -1.075714230537414551e+00
-1.446893811225891113e+00 -1.073144793510437012e+00
-1.436873793601989746e+00 -1.070526838302612305e+00
-1.426853775978088379e+00 -1.067860007286071777e+00
-1.416833758354187012e+00 -1.065144538879394531e+00
-1.406813740730285645e+00 -1.062380790710449219e+00
-1.396793603897094727e+00 -1.059569478034973145e+00
-1.386773586273193359e+00 -1.056709170341491699e+00
-1.376753568649291992e+00 -1.053802609443664551e+00
-1.366733431816101074e+00 -1.050846934318542480e+00
-1.356713414192199707e+00 -1.047844171524047852e+00
-1.346693396568298340e+00 -1.044793963432312012e+00
-1.336673378944396973e+00 -1.041696786880493164e+00
-1.326653361320495605e+00 -1.038552403450012207e+00
-1.316633224487304688e+00 -1.035361647605895996e+00
-1.306613206863403320e+00 -1.032123208045959473e+00
-1.296593189239501953e+00 -1.028838872909545898e+00
-1.286573052406311035e+00 -1.025507092475891113e+00
-1.276553034782409668e+00 -1.022129893302917480e+00
-1.266533017158508301e+00 -1.018705964088439941e+00
-1.256512999534606934e+00 -1.015236139297485352e+00
-1.246492981910705566e+00 -1.011719822883605957e+00
-1.236472964286804199e+00 -1.008157610893249512e+00
-1.226452946662902832e+00 -1.004549741744995117e+00
-1.216432929039001465e+00 -1.000895261764526367e+00
-1.206412792205810547e+00 -9.971966743469238281e-01
-1.196392774581909180e+00 -9.934517145156860352e-01
-1.186372756958007812e+00 -9.896609783172607422e-01
-1.176352739334106445e+00 -9.858256578445434570e-01
-1.166332721710205078e+00 -9.819442033767700195e-01
-1.156312704086303711e+00 -9.780176877975463867e-01
-1.146292686462402344e+00 -9.740468263626098633e-01
-1.136272668838500977e+00 -9.700304269790649414e-01
-1.126252532005310059e+00 -9.659688472747802734e-01
-1.116232514381408691e+00 -9.618629217147827148e-01
-1.106212496757507324e+00 -9.577122926712036133e-01
-1.096192479133605957e+00 -9.535165429115295410e-01
-1.086172461509704590e+00 -9.492762684822082520e-01
-1.076152324676513672e+00 -9.449916481971740723e-01
-1.066132307052612305e+00 -9.406616091728210449e-01
-1.056112289428710938e+00 -9.362885355949401855e-01
-1.046092152595520020e+00 -9.318702220916748047e-01
-1.036072134971618652e+00 -9.274073839187622070e-01
-1.026052117347717285e+00 -9.229007363319396973e-01
-1.016032099723815918e+00 -9.183490872383117676e-01
-1.006012082099914551e+00 -9.137546420097351074e-01
-9.959920048713684082e-01 -9.091148972511291504e-01
-9.859719872474670410e-01 -9.044326543807983398e-01
-9.759519100189208984e-01 -8.997055888175964355e-01
-9.659318923950195312e-01 -8.949341177940368652e-01
-9.559118747711181641e-01 -8.901198506355285645e-01
-9.458917975425720215e-01 -8.852610588073730469e-01
-9.358717799186706543e-01 -8.803584575653076172e-01
-9.258517026901245117e-01 -8.754133582115173340e-01
-9.158316850662231445e-01 -8.704242110252380371e-01
-9.058116674423217773e-01 -8.653916716575622559e-01
-8.957915902137756348e-01 -8.603156805038452148e-01
-8.857715725898742676e-01 -8.551956415176391602e-01
-8.757514953613281250e-01 -8.500332832336425781e-01
-8.657314777374267578e-01 -8.448269367218017578e-01
-8.557114601135253906e-01 -8.395779132843017578e-01
-8.456913828849792480e-01 -8.342858552932739258e-01
-8.356713652610778809e-01 -8.289506435394287109e-01
-8.256513476371765137e-01 -8.235725760459899902e-01
-8.156312704086303711e-01 -8.181517720222473145e-01
-8.056112527847290039e-01 -8.126881718635559082e-01
-7.955912351608276367e-01 -8.071820735931396484e-01
-7.855711579322814941e-01 -8.016324639320373535e-01
-7.755511403083801270e-01 -7.960410118103027344e-01
-7.655310630798339844e-01 -7.904076576232910156e-01
-7.555110454559326172e-01 -7.847307324409484863e-01
-7.454910278320312500e-01 -7.790127992630004883e-01
-7.354709506034851074e-01 -7.732527256011962891e-01
-7.254509329795837402e-01 -7.674497365951538086e-01
-7.154308557510375977e-01 -7.616050839424133301e-01
-7.054108381271362305e-01 -7.557182908058166504e-01
-6.953908205032348633e-01 -7.497904896736145020e-01
-6.853707432746887207e-01 -7.438204884529113770e-01
-6.753507256507873535e-01 -7.378088235855102539e-01
-6.653307080268859863e-01 -7.317566275596618652e-01
-6.553106307983398438e-01 -7.256625890731811523e-01
-6.452906131744384766e-01 -7.195257544517517090e-01
-6.352705955505371094e-01 -7.133505344390869141e-01
-6.252505183219909668e-01 -7.071326971054077148e-01
-6.152305006980895996e-01 -7.008740305900573730e-01
-6.052104234695434570e-01 -6.945753097534179688e-01
-5.951904058456420898e-01 -6.882355809211730957e-01
-5.851703882217407227e-01 -6.818545460700988770e-01
-5.751503109931945801e-01 -6.754341721534729004e-01
-5.651302933692932129e-01 -6.689732074737548828e-01
-5.551102161407470703e-01 -6.624722480773925781e-01
-5.450901985168457031e-01 -6.559303998947143555e-01
-5.350701808929443359e-01 -6.493496894836425781e-01
-5.250501036643981934e-01 -6.427292823791503906e-01
-5.150300860404968262e-01 -6.360679864883422852e-01
-5.050100684165954590e-01 -6.293682456016540527e-01
-4.949899911880493164e-01 -6.226282119750976562e-01
-4.849699735641479492e-01 -6.158496737480163574e-01
-4.749499261379241943e-01 -6.090309619903564453e-01
-4.649298787117004395e-01 -6.021748185157775879e-01
-4.549098610877990723e-01 -5.952788591384887695e-01
-4.448898136615753174e-01 -5.883429646492004395e-01
-4.348697066307067871e-01 -5.813701748847961426e-01
-4.248496592044830322e-01 -5.743583440780639648e-01
-4.148296117782592773e-01 -5.673081278800964355e-01
-4.048095941543579102e-01 -5.602188706398010254e-01
-3.947895467281341553e-01 -5.530917644500732422e-01
-3.847694993019104004e-01 -5.459269881248474121e-01
-3.747494816780090332e-01 -5.387240648269653320e-01
-3.647294342517852783e-01 -5.314825773239135742e-01
-3.547093868255615234e-01 -5.242044329643249512e-01
-3.446893393993377686e-01 -5.168881416320800781e-01
-3.346692919731140137e-01 -5.095335245132446289e-01
-3.246492743492126465e-01 -5.021430253982543945e-01
-3.146292269229888916e-01 -4.947133958339691162e-01
-3.046091794967651367e-01 -4.872480928897857666e-01
-2.945891618728637695e-01 -4.797455966472625732e-01
-2.845691144466400146e-01 -4.722047150135040283e-01
-2.745490670204162598e-01 -4.646266996860504150e-01
-2.645290195941925049e-01 -4.570125043392181396e-01
-2.545089721679687500e-01 -4.493609666824340820e-01
-2.444889545440673828e-01 -4.416720867156982422e-01
-2.344689071178436279e-01 -4.339471757411956787e-01
-2.244488596916198730e-01 -4.261857271194458008e-01
-2.144288271665573120e-01 -4.183858633041381836e-01
-2.044087946414947510e-01 -4.105507433414459229e-01
-1.943887472152709961e-01 -4.026795327663421631e-01
-1.843686997890472412e-01 -3.947695493698120117e-01
-1.743486672639846802e-01 -3.868240118026733398e-01
-1.643286347389221191e-01 -3.788410425186157227e-01
-1.543085873126983643e-01 -3.708221018314361572e-01
-1.442885398864746094e-01 -3.627655506134033203e-01
-1.342685073614120483e-01 -3.546737432479858398e-01
-1.242484673857688904e-01 -3.465430438518524170e-01
-1.142284348607063293e-01 -3.383764028549194336e-01
-1.042083948850631714e-01 -3.301732242107391357e-01
-9.418835490942001343e-02 -3.219332396984100342e-01
-8.416831493377685547e-02 -3.136551976203918457e-01
-7.414827495813369751e-02 -3.053401708602905273e-01
-6.412823498249053955e-02 -2.969879806041717529e-01
-5.410819500684738159e-02 -2.885986864566802979e-01
-4.408815503120422363e-02 -2.801706492900848389e-01
-3.406811505556106567e-02 -2.717057764530181885e-01
-2.404807507991790771e-02 -2.632031738758087158e-01
-1.402803510427474976e-02 -2.546629607677459717e-01
-4.007995128631591797e-03 -2.460836321115493774e-01
6.012044847011566162e-03 -2.374663501977920532e-01
1.603208482265472412e-02 -2.288107126951217651e-01
2.605212479829788208e-02 -2.201164513826370239e-01
3.607216477394104004e-02 -2.113821357488632202e-01
4.609220474958419800e-02 -2.026099115610122681e-01
5.611224472522735596e-02 -1.937981992959976196e-01
6.613228470087051392e-02 -1.849462538957595825e-01
7.615232467651367188e-02 -1.760542988777160645e-01
8.617236465215682983e-02 -1.671232432126998901e-01
9.619240462779998779e-02 -1.581500470638275146e-01
1.062124446034431458e-01 -1.491369754076004028e-01
1.162324845790863037e-01 -1.400819569826126099e-01
1.262525320053100586e-01 -1.309860497713088989e-01
1.362725794315338135e-01 -1.218483895063400269e-01
1.462926119565963745e-01 -1.126680225133895874e-01
1.563126444816589355e-01 -1.034458726644515991e-01
1.663326919078826904e-01 -9.418098628520965576e-02
1.763527393341064453e-01 -8.487220108509063721e-02
1.863727718591690063e-01 -7.551914453506469727e-02
1.963928043842315674e-01 -6.612312793731689453e-02
2.064128518104553223e-01 -5.668168887495994568e-02
2.164328992366790771e-01 -4.719666019082069397e-02
2.264529317617416382e-01 -3.766467049717903137e-02
2.364729642868041992e-01 -2.808684483170509338e-02
2.464930117130279541e-01 -1.846347376704216003e-02
2.565130591392517090e-01 -8.793834596872329712e-03
2.665330767631530762e-01 9.245090186595916748e-04
2.765531241893768311e-01 1.068959757685661316e-02
2.865731716156005859e-01 2.050441876053810120e-02
2.965932190418243408e-01 3.036620095372200012e-02
3.066132664680480957e-01 4.027746245265007019e-02
3.166332840919494629e-01 5.023907497525215149e-02
3.266533315181732178e-01 6.025167927145957947e-02
3.366733789443969727e-01 7.031479477882385254e-02
3.466933965682983398e-01 8.043004572391510010e-02
3.567134439945220947e-01 9.059652686119079590e-02
3.667334914207458496e-01 1.008144915103912354e-01
3.767535388469696045e-01 1.110878288745880127e-01
3.867735862731933594e-01 1.214129477739334106e-01
3.967936038970947266e-01 1.317929774522781372e-01
4.068136513233184814e-01 1.422286480665206909e-01
4.168336987495422363e-01 1.527181118726730347e-01
4.268537163734436035e-01 1.632647663354873657e-01
4.368737637996673584e-01 1.738671660423278809e-01
4.468938112258911133e-01 1.845271885395050049e-01
4.569138586521148682e-01 1.952460706233978271e-01
4.669339060783386230e-01 2.060222923755645752e-01
4.769539237022399902e-01 2.168568223714828491e-01
4.869739711284637451e-01 2.277509421110153198e-01
4.969940185546875000e-01 2.387060374021530151e-01
5.070140361785888672e-01 2.497205138206481934e-01
5.170341134071350098e-01 2.607975006103515625e-01
5.270541310310363770e-01 2.719355523586273193e-01
5.370741486549377441e-01 2.831350862979888916e-01
5.470942258834838867e-01 2.943985164165496826e-01
5.571142435073852539e-01 3.057255148887634277e-01
5.671342611312866211e-01 3.171148300170898438e-01
5.771543383598327637e-01 3.285696208477020264e-01
5.871743559837341309e-01 3.400896489620208740e-01
5.971944332122802734e-01 3.516738414764404297e-01
6.072144508361816406e-01 3.633250892162322998e-01
6.172344684600830078e-01 3.750422000885009766e-01
6.272545456886291504e-01 3.868255913257598877e-01
6.372745633125305176e-01 3.986774981021881104e-01
6.472946405410766602e-01 4.105953872203826904e-01
6.573146581649780273e-01 4.225816726684570312e-01
6.673346757888793945e-01 4.346376359462738037e-01
6.773547530174255371e-01 4.467603862285614014e-01
6.873747706413269043e-01 4.589532017707824707e-01
6.973947882652282715e-01 4.712159931659698486e-01
7.074148654937744141e-01 4.835479557514190674e-01
7.174348831176757812e-01 4.959503710269927979e-01
7.274549007415771484e-01 5.084227323532104492e-01
7.374749779701232910e-01 5.209653377532958984e-01
7.474949955940246582e-01 5.335783958435058594e-01
7.575150728225708008e-01 5.462638139724731445e-01
7.675350904464721680e-01 5.590173602104187012e-01
7.775551080703735352e-01 5.718449354171752930e-01
7.875751852989196777e-01 5.847428441047668457e-01
7.975952029228210449e-01 5.977114439010620117e-01
8.076152801513671875e-01 6.107503175735473633e-01
8.176352977752685547e-01 6.238622069358825684e-01
8.276553153991699219e-01 6.370450854301452637e-01
8.376753926277160645e-01 6.502972841262817383e-01
8.476954102516174316e-01 6.636226773262023926e-01
8.577154278755187988e-01 6.770173311233520508e-01
8.677355051040649414e-01 6.904847621917724609e-01
8.777555227279663086e-01 7.040199637413024902e-01
8.877755403518676758e-01 7.176259756088256836e-01
8.977956175804138184e-01 7.313023805618286133e-01
9.078156352043151855e-01 7.450472116470336914e-01
9.178357124328613281e-01 7.588624954223632812e-01
9.278557300567626953e-01 7.727453112602233887e-01
9.378757476806640625e-01 7.866955399513244629e-01
9.478958249092102051e-01 8.007152080535888672e-01
9.579158425331115723e-01 8.148005604743957520e-01
9.679359197616577148e-01 8.289523124694824219e-01
9.779559373855590820e-01 8.431698679924011230e-01
9.879759550094604492e-01 8.574526906013488770e-01
9.979960322380065918e-01 8.717993497848510742e-01
1.008015990257263184e+00 8.862086534500122070e-01
1.018036007881164551e+00 9.006805419921875000e-01
1.028056025505065918e+00 9.152134656906127930e-01
1.038076162338256836e+00 9.298083782196044922e-01
1.048096179962158203e+00 9.444620013236999512e-01
1.058116197586059570e+00 9.591736793518066406e-01
1.068136215209960938e+00 9.739423394203186035e-01
1.078156232833862305e+00 9.887687563896179199e-01
1.088176369667053223e+00 1.003648042678833008e+00
1.098196387290954590e+00 1.018580555915832520e+00
1.108216404914855957e+00 1.033565998077392578e+00
1.118236541748046875e+00 1.048602819442749023e+00
1.128256559371948242e+00 1.063687920570373535e+00
1.138276576995849609e+00 1.078819870948791504e+00
1.148296594619750977e+00 1.093998312950134277e+00
1.158316612243652344e+00 1.109222412109375000e+00
1.168336629867553711e+00 1.124487280845642090e+00
1.178356647491455078e+00 1.139795660972595215e+00
1.188376665115356445e+00 1.155141115188598633e+00
1.198396801948547363e+00 1.170524597167968750e+00
1.208416819572448730e+00 1.185942530632019043e+00
1.218436837196350098e+00 1.201394915580749512e+00
1.228456854820251465e+00 1.216877818107604980e+00
1.238476872444152832e+00 1.232389211654663086e+00
1.248497009277343750e+00 1.247929930686950684e+00
1.258517026901245117e+00 1.263491034507751465e+00
1.268537044525146484e+00 1.279077649116516113e+00
1.278557181358337402e+00 1.294683814048767090e+00
1.288577198982238770e+00 1.310307860374450684e+00
1.298597216606140137e+00 1.325946092605590820e+00
1.308617234230041504e+00 1.341598868370056152e+00
1.318637251853942871e+00 1.357261061668395996e+00
1.328657269477844238e+00 1.372928500175476074e+00
1.338677287101745605e+00 1.388603091239929199e+00
1.348697304725646973e+00 1.404278755187988281e+00
1.358717441558837891e+00 1.419954657554626465e+00
1.368737459182739258e+00 1.435627222061157227e+00
1.378757476806640625e+00 1.451291441917419434e+00
1.388777494430541992e+00 1.466945409774780273e+00
1.398797512054443359e+00 1.482589840888977051e+00
1.408817648887634277e+00 1.498217225074768066e+00
1.418837666511535645e+00 1.513826370239257812e+00
1.428857684135437012e+00 1.529412388801574707e+00
1.438877820968627930e+00 1.544974565505981445e+00
1.448897838592529297e+00 1.560509085655212402e+00
1.458917856216430664e+00 1.576009988784790039e+00
1.468937873840332031e+00 1.591477751731872559e+00
1.478957891464233398e+00 1.606907248497009277e+00
1.488977909088134766e+00 1.622293233871459961e+00
1.498997926712036133e+00 1.637634634971618652e+00
1.509017944335937500e+00 1.652926445007324219e+00
1.519038081169128418e+00 1.668168187141418457e+00
1.529058098793029785e+00 1.683353543281555176e+00
1.539078116416931152e+00 1.698477149009704590e+00
1.549098134040832520e+00 1.713536262512207031e+00
1.559118151664733887e+00 1.728533267974853516e+00
1.569138288497924805e+00 1.743456482887268066e+00
1.579158306121826172e+00 1.758307456970214844e+00
1.589178323745727539e+00 1.773076415061950684e+00
1.599198460578918457e+00 1.787764906883239746e+00
1.609218478202819824e+00 1.802368760108947754e+00
1.619238495826721191e+00 1.816881299018859863e+00
1.629258513450622559e+00 1.831300258636474609e+00
1.639278531074523926e+00 1.845619797706604004e+00
1.649298548698425293e+00 1.859838366508483887e+00
1.659318566322326660e+00 1.873953461647033691e+00
1.669338583946228027e+00 1.887954831123352051e+00
1.679358720779418945e+00 1.901847958564758301e+00
1.689378738403320312e+00 1.915619492530822754e+00
1.699398756027221680e+00 1.929271817207336426e+00
1.709418773651123047e+00 1.942793011665344238e+00
1.719438791275024414e+00 1.956186652183532715e+00
1.729458928108215332e+00 1.969449162483215332e+00
1.739478945732116699e+00 1.982570648193359375e+00
1.749498963356018066e+00 1.995549559593200684e+00
1.759519100189208984e+00 2.008383274078369141e+00
1.769539117813110352e+00 2.021065235137939453e+00
1.779559135437011719e+00 2.033596277236938477e+00
1.789579153060913086e+00 2.045964479446411133e+00
1.799599170684814453e+00 2.058174371719360352e+00
1.809619188308715820e+00 2.070214033126831055e+00
1.819639205932617188e+00 2.082085609436035156e+00
1.829659223556518555e+00 2.093780517578125000e+00
1.839679360389709473e+00 2.105296373367309570e+00
1.849699378013610840e+00 2.116632699966430664e+00
1.859719395637512207e+00 2.127779006958007812e+00
1.869739413261413574e+00 2.138738155364990234e+00
1.879759430885314941e+00 2.149497270584106445e+00
1.889779567718505859e+00 2.160059690475463867e+00
1.899799585342407227e+00 2.170423269271850586e+00
1.909819602966308594e+00 2.180575370788574219e+00
1.919839739799499512e+00 2.190522432327270508e+00
1.929859757423400879e+00 2.200251817703247070e+00
1.939879775047302246e+00 2.209762811660766602e+00
1.949899792671203613e+00 2.219056367874145508e+00
1.959919810295104980e+00 2.228119134902954102e+00
1.969939827919006348e+00 2.236958742141723633e+00
1.979959964752197266e+00 2.245562314987182617e+00
1.989979982376098633e+00 2.253931760787963867e+00
2.000000000000000000e+00 2.262060403823852539e+00


==> plot_data/example_pred_upper.txt <==
-3.000000000000000000e+00 -4.776077866554260254e-01
-2.989979982376098633e+00 -4.909454882144927979e-01
-2.979959964752197266e+00 -5.041473507881164551e-01
-2.969939947128295898e+00 -5.172189474105834961e-01
-2.959919929504394531e+00 -5.301380157470703125e-01
-2.949899911880493164e+00 -5.429127216339111328e-01
-2.939879655838012695e+00 -5.555428862571716309e-01
-2.929859638214111328e+00 -5.680250525474548340e-01
-2.919839620590209961e+00 -5.803532600402832031e-01
-2.909819602966308594e+00 -5.925419330596923828e-01
-2.899799585342407227e+00 -6.045643091201782227e-01
-2.889779567718505859e+00 -6.164301037788391113e-01
-2.879759550094604492e+00 -6.281350851058959961e-01
-2.869739532470703125e+00 -6.396891474723815918e-01
-2.859719276428222656e+00 -6.510759592056274414e-01
-2.849699258804321289e+00 -6.622906327247619629e-01
-2.839679241180419922e+00 -6.733403205871582031e-01
-2.829659223556518555e+00 -6.842224597930908203e-01
-2.819639205932617188e+00 -6.949397325515747070e-01
-2.809619188308715820e+00 -7.054795026779174805e-01
-2.799599170684814453e+00 -7.158387899398803711e-01
-2.789579153060913086e+00 -7.260216474533081055e-01
-2.779558897018432617e+00 -7.360296249389648438e-01
-2.769538879394531250e+00 -7.458691596984863281e-01
-2.759519100189208984e+00 -7.555168867111206055e-01
-2.749499082565307617e+00 -7.649782896041870117e-01
-2.739479064941406250e+00 -7.742525935173034668e-01
-2.729459047317504883e+00 -7.833424806594848633e-01
-2.719439029693603516e+00 -7.922563552856445312e-01
-2.709419012069702148e+00 -8.009651899337768555e-01
-2.699398756027221680e+00 -8.094937801361083984e-01
-2.689378738403320312e+00 -8.178275227546691895e-01
-2.679358720779418945e+00 -8.259824514389038086e-01
-2.669338703155517578e+00 -8.339267969131469727e-01
-2.659318685531616211e+00 -8.416815400123596191e-01
-2.649298667907714844e+00 -8.492480516433715820e-01
-2.639278650283813477e+00 -8.566175699234008789e-01
-2.629258632659912109e+00 -8.638070225715637207e-01
-2.619238376617431641e+00 -8.707922697067260742e-01
-2.609218358993530273e+00 -8.775926828384399414e-01
-2.599198341369628906e+00 -8.841906189918518066e-01
-2.589178323745727539e+00 -8.906024694442749023e-01
-2.579158306121826172e+00 -8.968514800071716309e-01
-2.569138288497924805e+00 -9.028916954994201660e-01
-2.559118270874023438e+00 -9.087576270103454590e-01
-2.549098253250122070e+00 -9.144371747970581055e-01
-2.539077997207641602e+00 -9.199451208114624023e-01
-2.529057979583740234e+00 -9.252944588661193848e-01
-2.519038200378417969e+00 -9.304512739181518555e-01
-2.509018182754516602e+00 -9.354496598243713379e-01
-2.498998165130615234e+00 -9.402884840965270996e-01
-2.488978147506713867e+00 -9.449887275695800781e-01
-2.478958129882812500e+00 -9.495159387588500977e-01
-2.468938112258911133e+00 -9.539055824279785156e-01
-2.458917856216430664e+00 -9.581466317176818848e-01
-2.448897838592529297e+00 -9.622467756271362305e-01
-2.438877820968627930e+00 -9.662197232246398926e-01
-2.428857803344726562e+00 -9.700871109962463379e-01
-2.418837785720825195e+00 -9.738128185272216797e-01
-2.408817768096923828e+00 -9.774180054664611816e-01
-2.398797750473022461e+00 -9.809138178825378418e-01
-2.388777732849121094e+00 -9.843119382858276367e-01
-2.378757476806640625e+00 -9.876000881195068359e-01
-2.368737459182739258e+00 -9.907862544059753418e-01
-2.358717441558837891e+00 -9.938660264015197754e-01
-2.348697423934936523e+00 -9.968681335449218750e-01
-2.338677406311035156e+00 -9.998000860214233398e-01
-2.328657388687133789e+00 -1.002630472183227539e+00
-2.318637371063232422e+00 -1.005372285842895508e+00
-2.308617353439331055e+00 -1.008047461509704590e+00
-2.298597097396850586e+00 -1.010643124580383301e+00
-2.288577079772949219e+00 -1.013181447982788086e+00
-2.278557062149047852e+00 -1.015636682510375977e+00
-2.268537044525146484e+00 -1.018019795417785645e+00
-2.258517026901245117e+00 -1.020351052284240723e+00
-2.248497009277343750e+00 -1.022616982460021973e+00
-2.238476991653442383e+00 -1.024816393852233887e+00
-2.228456974029541016e+00 -1.026956558227539062e+00
-2.218436717987060547e+00 -1.029047727584838867e+00
-2.208416700363159180e+00 -1.031067013740539551e+00
-2.198396682739257812e+00 -1.033040761947631836e+00
-2.188376665115356445e+00 -1.034952998161315918e+00
-2.178356647491455078e+00 -1.036808371543884277e+00
-2.168336629867553711e+00 -1.038616418838500977e+00
-2.158316612243652344e+00 -1.040367722511291504e+00
-2.148296594619750977e+00 -1.042069077491760254e+00
-2.138276338577270508e+00 -1.043729901313781738e+00
-2.128256320953369141e+00 -1.045317769050598145e+00
-2.118236541748046875e+00 -1.046857714653015137e+00
-2.108216524124145508e+00 -1.048347592353820801e+00
-2.098196506500244141e+00 -1.049798130989074707e+00
-2.088176488876342773e+00 -1.051183819770812988e+00
-2.078156471252441406e+00 -1.052524328231811523e+00
-2.068136453628540039e+00 -1.053812980651855469e+00
-2.058116197586059570e+00 -1.055041670799255371e+00
-2.048096179962158203e+00 -1.056227684020996094e+00
-2.038076162338256836e+00 -1.057357192039489746e+00
-2.028056144714355469e+00 -1.058438181877136230e+00
-2.018036127090454102e+00 -1.059466123580932617e+00
-2.008016109466552734e+00 -1.060433626174926758e+00
-1.997995972633361816e+00 -1.061358928680419922e+00
-1.987975955009460449e+00 -1.062219738960266113e+00
-1.977955937385559082e+00 -1.063039064407348633e+00
-1.967935919761657715e+00 -1.063794732093811035e+00
-1.957915782928466797e+00 -1.064496636390686035e+00
-1.947895765304565430e+00 -1.065146088600158691e+00
-1.937875747680664062e+00 -1.065742731094360352e+00
-1.927855610847473145e+00 -1.066281676292419434e+00
-1.917835593223571777e+00 -1.066767930984497070e+00
-1.907815575599670410e+00 -1.067191243171691895e+00
-1.897795557975769043e+00 -1.067565917968750000e+00
-1.887775540351867676e+00 -1.067887425422668457e+00
-1.877755522727966309e+00 -1.068139433860778809e+00
-1.867735505104064941e+00 -1.068338871002197266e+00
-1.857715487480163574e+00 -1.068491101264953613e+00
-1.847695350646972656e+00 -1.068565845489501953e+00
-1.837675333023071289e+00 -1.068591594696044922e+00
-1.827655315399169922e+00 -1.068556070327758789e+00
-1.817635297775268555e+00 -1.068471193313598633e+00
-1.807615280151367188e+00 -1.068324685096740723e+00
-1.797595262527465820e+00 -1.068123221397399902e+00
-1.787575244903564453e+00 -1.067853689193725586e+00
-1.777555227279663086e+00 -1.067536830902099609e+00
-1.767535090446472168e+00 -1.067152023315429688e+00
-1.757515072822570801e+00 -1.066712856292724609e+00
-1.747495055198669434e+00 -1.066212773323059082e+00
-1.737475037574768066e+00 -1.065650582313537598e+00
-1.727455019950866699e+00 -1.065037012100219727e+00
-1.717434883117675781e+00 -1.064362168312072754e+00
-1.707414865493774414e+00 -1.063632130622863770e+00
-1.697394847869873047e+00 -1.062827229499816895e+00
-1.687374711036682129e+00 -1.061970949172973633e+00
-1.677354693412780762e+00 -1.061064720153808594e+00
-1.667334675788879395e+00 -1.060090422630310059e+00
-1.657314658164978027e+00 -1.059069991111755371e+00
-1.647294640541076660e+00 -1.057982683181762695e+00
-1.637274503707885742e+00 -1.056825041770935059e+00
-1.627254486083984375e+00 -1.055620193481445312e+00
-1.617234468460083008e+00 -1.054359555244445801e+00
-1.607214331626892090e+00 -1.053034424781799316e+00
-1.597194314002990723e+00 -1.051661014556884766e+00
-1.587174296379089355e+00 -1.050234436988830566e+00
-1.577154278755187988e+00 -1.048732876777648926e+00
-1.567134261131286621e+00 -1.047178864479064941e+00
-1.557114243507385254e+00 -1.045571565628051758e+00
-1.547094225883483887e+00 -1.043914437294006348e+00
-1.537074208259582520e+00 -1.042191386222839355e+00
-1.527054071426391602e+00 -1.040413856506347656e+00
-1.517034053802490234e+00 -1.038576722145080566e+00
-1.507014036178588867e+00 -1.036686062812805176e+00
-1.496994018554687500e+00 -1.034745693206787109e+00
-1.486974000930786133e+00 -1.032736659049987793e+00
-1.476953983306884766e+00 -1.030679702758789062e+00
-1.466933965682983398e+00 -1.028565764427185059e+00
-1.456913948059082031e+00 -1.026392936706542969e+00
-1.446893811225891113e+00 -1.024180173873901367e+00
-1.436873793601989746e+00 -1.021899342536926270e+00
-1.426853775978088379e+00 -1.019562125205993652e+00
-1.416833758354187012e+00 -1.017178535461425781e+00
-1.406813740730285645e+00 -1.014743924140930176e+00
-1.396793603897094727e+00 -1.012253999710083008e+00
-1.386773586273193359e+00 -1.009704589843750000e+00
-1.376753568649291992e+00 -1.007093191146850586e+00
-1.366733431816101074e+00 -1.004447340965270996e+00
-1.356713414192199707e+00 -1.001725554466247559e+00
-1.346693396568298340e+00 -9.989734888076782227e-01
-1.336673378944396973e+00 -9.961529374122619629e-01
-1.326653361320495605e+00 -9.932789802551269531e-01
-1.316633224487304688e+00 -9.903602600097656250e-01
-1.306613206863403320e+00 -9.873874783515930176e-01
-1.296593189239501953e+00 -9.843650460243225098e-01
-1.286573052406311035e+00 -9.812752008438110352e-01
-1.276553034782409668e+00 -9.781357645988464355e-01
-1.266533017158508301e+00 -9.749536514282226562e-01
-1.256512999534606934e+00 -9.717160463333129883e-01
-1.246492981910705566e+00 -9.684277176856994629e-01
-1.236472964286804199e+00 -9.650780558586120605e-01
-1.226452946662902832e+00 -9.616837501525878906e-01
-1.216432929039001465e+00 -9.582327604293823242e-01
-1.206412792205810547e+00 -9.547330737113952637e-01
-1.196392774581909180e+00 -9.511793851852416992e-01
-1.186372756958007812e+00 -9.475780725479125977e-01
-1.176352739334106445e+00 -9.439187049865722656e-01
-1.166332721710205078e+00 -9.402168393135070801e-01
-1.156312704086303711e+00 -9.364391565322875977e-01
-1.146292686462402344e+00 -9.326378107070922852e-01
-1.136272668838500977e+00 -9.287655949592590332e-01
-1.126252532005310059e+00 -9.248574376106262207e-01
-1.116232514381408691e+00 -9.208850860595703125e-01
-1.106212496757507324e+00 -9.168685078620910645e-01
-1.096192479133605957e+00 -9.127955436706542969e-01
-1.086172461509704590e+00 -9.086754322052001953e-01
-1.076152324676513672e+00 -9.045025706291198730e-01
-1.066132307052612305e+00 -9.002757072448730469e-01
-1.056112289428710938e+00 -8.960031270980834961e-01
-1.046092152595520020e+00 -8.916825652122497559e-01
-1.036072134971618652e+00 -8.873058557510375977e-01
-1.026052117347717285e+00 -8.828765749931335449e-01
-1.016032099723815918e+00 -8.784143924713134766e-01
-1.006012082099914551e+00 -8.738826513290405273e-01
-9.959920048713684082e-01 -8.693087697029113770e-01
-9.859719872474670410e-01 -8.646924495697021484e-01
-9.759519100189208984e-01 -8.600164055824279785e-01
-9.659318923950195312e-01 -8.553020358085632324e-01
-9.559118747711181641e-01 -8.505299091339111328e-01
-9.458917975425720215e-01 -8.457102775573730469e-01
-9.358717799186706543e-01 -8.408468961715698242e-01
-9.258517026901245117e-01 -8.359319567680358887e-01
-9.158316850662231445e-01 -8.309760689735412598e-01
-9.058116674423217773e-01 -8.259616494178771973e-01
-8.957915902137756348e-01 -8.209158778190612793e-01
-8.857715725898742676e-01 -8.158140182495117188e-01
-8.757514953613281250e-01 -8.106728196144104004e-01
-8.657314777374267578e-01 -8.054755926132202148e-01
-8.557114601135253906e-01 -8.002386689186096191e-01
-8.456913828849792480e-01 -7.949557304382324219e-01
-8.356713652610778809e-01 -7.896235585212707520e-01
-8.256513476371765137e-01 -7.842484712600708008e-01
-8.156312704086303711e-01 -7.788428664207458496e-01
-8.056112527847290039e-01 -7.733701467514038086e-01
-7.955912351608276367e-01 -7.678670883178710938e-01
-7.855711579322814941e-01 -7.623144388198852539e-01
-7.755511403083801270e-01 -7.567351460456848145e-01
-7.655310630798339844e-01 -7.510896325111389160e-01
-7.555110454559326172e-01 -7.454066276550292969e-01
-7.454910278320312500e-01 -7.396917343139648438e-01
-7.354709506034851074e-01 -7.339316606521606445e-01
-7.254509329795837402e-01 -7.281226515769958496e-01
-7.154308557510375977e-01 -7.222840189933776855e-01
-7.054108381271362305e-01 -7.163972258567810059e-01
-6.953908205032348633e-01 -7.104663848876953125e-01
-6.853707432746887207e-01 -7.044903635978698730e-01
-6.753507256507873535e-01 -6.984877586364746094e-01
-6.653307080268859863e-01 -6.924355626106262207e-01
-6.553106307983398438e-01 -6.863445639610290527e-01
-6.452906131744384766e-01 -6.802046895027160645e-01
-6.352705955505371094e-01 -6.740385890007019043e-01
-6.252505183219909668e-01 -6.678298711776733398e-01
-6.152305006980895996e-01 -6.615712046623229980e-01
-6.052104234695434570e-01 -6.552997827529907227e-01
-5.951904058456420898e-01 -6.489630937576293945e-01
-5.851703882217407227e-01 -6.425881385803222656e-01
-5.751503109931945801e-01 -6.361889839172363281e-01
-5.651302933692932129e-01 -6.297401785850524902e-01
-5.551102161407470703e-01 -6.232574582099914551e-01
-5.450901985168457031e-01 -6.167338490486145020e-01
-5.350701808929443359e-01 -6.101713776588439941e-01
-5.250501036643981934e-01 -6.035753488540649414e-01
-5.150300860404968262e-01 -5.969414710998535156e-01
-5.050100684165954590e-01 -5.902599692344665527e-01
-4.949899911880493164e-01 -5.835534930229187012e-01
-4.849699735641479492e-01 -5.767993927001953125e-01
-4.749499261379241943e-01 -5.700111985206604004e-01
-4.649298787117004395e-01 -5.631825923919677734e-01
-4.549098610877990723e-01 -5.563294291496276855e-01
-4.448898136615753174e-01 -5.494180321693420410e-01
-4.348697066307067871e-01 -5.424758791923522949e-01
-4.248496592044830322e-01 -5.355100631713867188e-01
-4.148296117782592773e-01 -5.284905433654785156e-01
-4.048095941543579102e-01 -5.214412212371826172e-01
-3.947895467281341553e-01 -5.143572092056274414e-01
-3.847694993019104004e-01 -5.072324275970458984e-01
-3.747494816780090332e-01 -5.000665187835693359e-01
-3.647294342517852783e-01 -4.928682148456573486e-01
-3.547093868255615234e-01 -4.856209456920623779e-01
-3.446893393993377686e-01 -4.783541262149810791e-01
-3.346692919731140137e-01 -4.710366427898406982e-01
-3.246492743492126465e-01 -4.636957049369812012e-01
-3.146292269229888916e-01 -4.563033282756805420e-01
-3.046091794967651367e-01 -4.488908052444458008e-01
-2.945891618728637695e-01 -4.414318501949310303e-01
-2.845691144466400146e-01 -4.339314401149749756e-01
-2.745490670204162598e-01 -4.263908267021179199e-01
-2.645290195941925049e-01 -4.188202917575836182e-01
-2.545089721679687500e-01 -4.112062454223632812e-01
-2.444889545440673828e-01 -4.035642445087432861e-01
-2.344689071178436279e-01 -3.958831429481506348e-01
-2.244488596916198730e-01 -3.881593048572540283e-01
-2.144288271665573120e-01 -3.803970813751220703e-01
-2.044087946414947510e-01 -3.726027607917785645e-01
-1.943887472152709961e-01 -3.647629916667938232e-01
-1.843686997890472412e-01 -3.568970561027526855e-01
-1.743486672639846802e-01 -3.489893078804016113e-01
-1.643286347389221191e-01 -3.410378694534301758e-01
-1.543085873126983643e-01 -3.330536186695098877e-01
-1.442885398864746094e-01 -3.250223398208618164e-01
-1.342685073614120483e-01 -3.169621229171752930e-01
-1.242484673857688904e-01 -3.088598847389221191e-01
-1.142284348607063293e-01 -3.007217049598693848e-01
-1.042083948850631714e-01 -2.925343811511993408e-01
-9.418835490942001343e-02 -2.843197286128997803e-01
-8.416831493377685547e-02 -2.760670483112335205e-01
-7.414827495813369751e-02 -2.677678763866424561e-01
-6.412823498249053955e-02 -2.594315707683563232e-01
-5.410819500684738159e-02 -2.510549724102020264e-01
-4.408815503120422363e-02 -2.426459938287734985e-01
-3.406811505556106567e-02 -2.341906428337097168e-01
-2.404807507991790771e-02 -2.256880402565002441e-01
-1.402803510427474976e-02 -2.171541899442672729e-01
-4.007995128631591797e-03 -2.085812091827392578e-01
6.012044847011566162e-03 -1.999702900648117065e-01
1.603208482265472412e-02 -1.913082897663116455e-01
2.605212479829788208e-02 -1.826076805591583252e-01
3.607216477394104004e-02 -1.738606542348861694e-01
4.609220474958419800e-02 -1.650820672512054443e-01
5.611224472522735596e-02 -1.562576591968536377e-01
6.613228470087051392e-02 -1.473866701126098633e-01
7.615232467651367188e-02 -1.384724974632263184e-01
8.617236465215682983e-02 -1.295160800218582153e-01
9.619240462779998779e-02 -1.205206960439682007e-01
1.062124446034431458e-01 -1.114854514598846436e-01
1.162324845790863037e-01 -1.023798137903213501e-01
1.262525320053100586e-01 -9.325546026229858398e-02
1.362725794315338135e-01 -8.407674729824066162e-02
1.462926119565963745e-01 -7.484906911849975586e-02
1.563126444816589355e-01 -6.558911502361297607e-02
1.663326919078826904e-01 -5.627073347568511963e-02
1.763527393341064453e-01 -4.691167175769805908e-02
1.863727718591690063e-01 -3.750212863087654114e-02
1.963928043842315674e-01 -2.804658189415931702e-02
2.064128518104553223e-01 -1.854570582509040833e-02
2.164328992366790771e-01 -8.985728025436401367e-03
2.264529317617416382e-01 6.148368120193481445e-04
2.364729642868041992e-01 1.027354598045349121e-02
2.464930117130279541e-01 1.997142657637596130e-02
2.565130591392517090e-01 2.971852570772171021e-02
2.665330767631530762e-01 3.952652961015701294e-02
2.765531241893768311e-01 4.939339682459831238e-02
2.865731716156005859e-01 5.929128825664520264e-02
2.965932190418243408e-01 6.924822926521301270e-02
3.066132664680480957e-01 7.926359772682189941e-02
3.166332840919494629e-01 8.932903409004211426e-02
3.266533315181732178e-01 9.943909943103790283e-02
3.366733789443969727e-01 1.096176430583000183e-01
3.466933965682983398e-01 1.198389083147048950e-01
3.567134439945220947e-01 1.301231831312179565e-01
3.667334914207458496e-01 1.404676139354705811e-01
3.767535388469696045e-01 1.508580297231674194e-01
3.867735862731933594e-01 1.613028645515441895e-01
3.967936038970947266e-01 1.718082129955291748e-01
4.068136513233184814e-01 1.823806911706924438e-01
4.168336987495422363e-01 1.929887384176254272e-01
4.268537163734436035e-01 2.036772370338439941e-01
4.368737637996673584e-01 2.144121527671813965e-01
4.468938112258911133e-01 2.252072095870971680e-01
4.569138586521148682e-01 2.360694110393524170e-01
4.669339060783386230e-01 2.469797432422637939e-01
4.769539237022399902e-01 2.579595446586608887e-01
4.869739711284637451e-01 2.689926624298095703e-01
4.969940185546875000e-01 2.800891399383544922e-01
5.070140361785888672e-01 2.912387847900390625e-01
5.170341134071350098e-01 3.024619519710540771e-01
5.270541310310363770e-01 3.137485086917877197e-01
5.370741486549377441e-01 3.250846862792968750e-01
5.470942258834838867e-01 3.364927768707275391e-01
5.571142435073852539e-01 3.479667901992797852e-01
5.671342611312866211e-01 3.595025837421417236e-01
5.771543383598327637e-01 3.710977733135223389e-01
5.871743559837341309e-01 3.827549219131469727e-01
5.971944332122802734e-01 3.944785892963409424e-01
6.072144508361816406e-01 4.062716364860534668e-01
6.172344684600830078e-01 4.181190133094787598e-01
6.272545456886291504e-01 4.300350248813629150e-01
6.372745633125305176e-01 4.420246481895446777e-01
6.472946405410766602e-01 4.540633857250213623e-01
6.573146581649780273e-01 4.661810994148254395e-01
6.673346757888793945e-01 4.783626794815063477e-01
6.773547530174255371e-01 4.906052052974700928e-01
6.873747706413269043e-01 5.029175281524658203e-01
6.973947882652282715e-01 5.152967572212219238e-01
7.074148654937744141e-01 5.277448296546936035e-01
7.174348831176757812e-01 5.402550101280212402e-01
7.274549007415771484e-01 5.528268218040466309e-01
7.374749779701232910e-01 5.654739737510681152e-01
7.474949955940246582e-01 5.781913995742797852e-01
7.575150728225708008e-01 5.909729003906250000e-01
7.675350904464721680e-01 6.038089990615844727e-01
7.775551080703735352e-01 6.167269945144653320e-01
7.875751852989196777e-01 6.297018527984619141e-01
7.975952029228210449e-01 6.427552103996276855e-01
8.076152801513671875e-01 6.558734178543090820e-01
8.176352977752685547e-01 6.690486669540405273e-01
8.276553153991699219e-01 6.822974681854248047e-01
8.376753926277160645e-01 6.956128478050231934e-01
8.476954102516174316e-01 7.089986801147460938e-01
8.577154278755187988e-01 7.224458456039428711e-01
8.677355051040649414e-01 7.359657287597656250e-01
8.777555227279663086e-01 7.495507001876831055e-01
8.877755403518676758e-01 7.631986141204833984e-01
8.977956175804138184e-01 7.769168615341186523e-01
9.078156352043151855e-01 7.906956076622009277e-01
9.178357124328613281e-01 8.045474886894226074e-01
9.278557300567626953e-01 8.184641599655151367e-01
9.378757476806640625e-01 8.324378728866577148e-01
9.478958249092102051e-01 8.464888334274291992e-01
9.579158425331115723e-01 8.606001734733581543e-01
9.679359197616577148e-01 8.747675418853759766e-01
9.779559373855590820e-01 8.890058994293212891e-01
9.879759550094604492e-01 9.033147692680358887e-01
9.979960322380065918e-01 9.176769852638244629e-01
1.008015990257263184e+00 9.321070909500122070e-01
1.018036007881164551e+00 9.465919733047485352e-01
1.028056025505065918e+00 9.611482620239257812e-01
1.038076162338256836e+00 9.757612943649291992e-01
1.048096179962158203e+00 9.904357194900512695e-01
1.058116197586059570e+00 1.005170702934265137e+00
1.068136215209960938e+00 1.019962668418884277e+00
1.078156232833862305e+00 1.034817576408386230e+00
1.088176369667053223e+00 1.049722790718078613e+00
1.098196387290954590e+00 1.064686298370361328e+00
1.108216404914855957e+00 1.079707980155944824e+00
1.118236541748046875e+00 1.094786047935485840e+00
1.128256559371948242e+00 1.109917640686035156e+00
1.138276576995849609e+00 1.125093340873718262e+00
1.148296594619750977e+00 1.140333652496337891e+00
1.158316612243652344e+00 1.155619382858276367e+00
1.168336629867553711e+00 1.170951008796691895e+00
1.178356647491455078e+00 1.186336278915405273e+00
1.188376665115356445e+00 1.201771378517150879e+00
1.198396801948547363e+00 1.217246770858764648e+00
1.208416819572448730e+00 1.232771754264831543e+00
1.218436837196350098e+00 1.248335957527160645e+00
1.228456854820251465e+00 1.263935565948486328e+00
1.238476872444152832e+00 1.279578447341918945e+00
1.248497009277343750e+00 1.295257925987243652e+00
1.258517026901245117e+00 1.310972452163696289e+00
1.268537044525146484e+00 1.326724529266357422e+00
1.278557181358337402e+00 1.342502951622009277e+00
1.288577198982238770e+00 1.358316063880920410e+00
1.298597216606140137e+00 1.374152541160583496e+00
1.308617234230041504e+00 1.390017509460449219e+00
1.318637251853942871e+00 1.405915498733520508e+00
1.328657269477844238e+00 1.421817660331726074e+00
1.338677287101745605e+00 1.437745094299316406e+00
1.348697304725646973e+00 1.453684568405151367e+00
1.358717441558837891e+00 1.469646692276000977e+00
1.368737459182739258e+00 1.485611081123352051e+00
1.378757476806640625e+00 1.501579642295837402e+00
1.388777494430541992e+00 1.517557382583618164e+00
1.398797512054443359e+00 1.533537507057189941e+00
1.408817648887634277e+00 1.549512386322021484e+00
1.418837666511535645e+00 1.565487384796142578e+00
1.428857684135437012e+00 1.581450462341308594e+00
1.438877820968627930e+00 1.597405195236206055e+00
1.448897838592529297e+00 1.613351821899414062e+00
1.458917856216430664e+00 1.629268527030944824e+00
1.468937873840332031e+00 1.645164251327514648e+00
1.478957891464233398e+00 1.661038279533386230e+00
1.488977909088134766e+00 1.676884770393371582e+00
1.498997926712036133e+00 1.692704439163208008e+00
1.509017944335937500e+00 1.708474755287170410e+00
1.519038081169128418e+00 1.724214315414428711e+00
1.529058098793029785e+00 1.739905714988708496e+00
1.539078116416931152e+00 1.755551815032958984e+00
1.549098134040832520e+00 1.771141052246093750e+00
1.559118151664733887e+00 1.786685943603515625e+00
1.569138288497924805e+00 1.802164077758789062e+00
1.579158306121826172e+00 1.817578792572021484e+00
1.589178323745727539e+00 1.832930207252502441e+00
1.599198460578918457e+00 1.848201394081115723e+00
1.609218478202819824e+00 1.863403916358947754e+00
1.619238495826721191e+00 1.878524780273437500e+00
1.629258513450622559e+00 1.893551826477050781e+00
1.639278531074523926e+00 1.908498167991638184e+00
1.649298548698425293e+00 1.923359990119934082e+00
1.659318566322326660e+00 1.938109993934631348e+00
1.669338583946228027e+00 1.952760219573974609e+00
1.679358720779418945e+00 1.967314124107360840e+00
1.689378738403320312e+00 1.981746912002563477e+00
1.699398756027221680e+00 1.996070027351379395e+00
1.709418773651123047e+00 2.010269641876220703e+00
1.719438791275024414e+00 2.024353981018066406e+00
1.729458928108215332e+00 2.038305521011352539e+00
1.739478945732116699e+00 2.052121162414550781e+00
1.749498963356018066e+00 2.065806150436401367e+00
1.759519100189208984e+00 2.079350471496582031e+00
1.769539117813110352e+00 2.092744588851928711e+00
1.779559135437011719e+00 2.105995416641235352e+00
1.789579153060913086e+00 2.119081258773803711e+00
1.799599170684814453e+00 2.132019519805908203e+00
1.809619188308715820e+00 2.144790172576904297e+00
1.819639205932617188e+00 2.157393455505371094e+00
1.829659223556518555e+00 2.169831752777099609e+00
1.839679360389709473e+00 2.182085514068603516e+00
1.849699378013610840e+00 2.194166421890258789e+00
1.859719395637512207e+00 2.206063985824584961e+00
1.869739413261413574e+00 2.217768907546997070e+00
1.879759430885314941e+00 2.229279994964599609e+00
1.889779567718505859e+00 2.240603923797607422e+00
1.899799585342407227e+00 2.251720190048217773e+00
1.909819602966308594e+00 2.262635707855224609e+00
1.919839739799499512e+00 2.273336172103881836e+00
1.929859757423400879e+00 2.283824920654296875e+00
1.939879775047302246e+00 2.294101238250732422e+00
1.949899792671203613e+00 2.304153203964233398e+00
1.959919810295104980e+00 2.313974857330322266e+00
1.969939827919006348e+00 2.323575973510742188e+00
1.979959964752197266e+00 2.332942724227905273e+00
1.989979982376098633e+00 2.342064857482910156e+00
2.000000000000000000e+00 2.350955724716186523e+00

